Adaptive FISTA for Non-convex Optimization

In this paper we propose an adaptively extrapolated proximal gradient method, which is based on the accelerated proximal gradient method (also known as FISTA), however we locally optimize the extrapolation parameter by carrying out an exact (or inexact) line search. It turns out that in some situations, the proposed algorithm is equivalent to a class of SR1 (identity minus rank 1) proximal quasi-Newton methods. Convergence is proved in a general non-convex setting, and hence, as a byproduct, we also obtain new convergence guarantees for proximal quasi-Newton methods. The efficiency of the new method is shown in numerical experiments on a sparsity regularized non-linear inverse problem.

==> figures/SimpleSparseNet_conv_FBS_iter.dat <==
1 1.000000
11 0.709424
21 0.560551
31 0.508021
41 0.483582
51 0.467876
61 0.457282
71 0.452674
81 0.449078
91 0.445932
101 0.443013
111 0.440311
121 0.437752
131 0.435250
141 0.432778
151 0.430324
161 0.427892
171 0.425512
181 0.423198
191 0.420912
201 0.418639
211 0.416412
221 0.414324
231 0.412373
241 0.410517
251 0.408735
261 0.406996
271 0.405275
281 0.403562
291 0.401866
301 0.400230
311 0.398734
321 0.397470
331 0.396438
341 0.395561
351 0.394783
361 0.394061
371 0.393379
381 0.392729
391 0.392100
401 0.391485
411 0.390878
421 0.390278
431 0.389683
441 0.389090
451 0.388496
461 0.387901
471 0.387302
481 0.386701
491 0.386108
501 0.385587
511 0.385135
521 0.384701
531 0.384276
541 0.383855
551 0.383433
561 0.383009
571 0.382583
581 0.382157
591 0.381733
601 0.381308
611 0.380884
621 0.380463
631 0.380049
641 0.379646
651 0.379264
661 0.378909
671 0.378581
681 0.378276
691 0.377987
701 0.377707
711 0.377433
721 0.377163
731 0.376895
741 0.376628
751 0.376361
761 0.376092
771 0.375826
781 0.375560
791 0.375292
801 0.375022
811 0.374750
821 0.374472
831 0.374190
841 0.373903
851 0.373612
861 0.373316
871 0.373014
881 0.372706
891 0.372394
901 0.372078
911 0.371758
921 0.371435
931 0.371111
941 0.370788
951 0.370464
961 0.370141
971 0.369819
981 0.369499
991 0.369181
1001 0.368866
1011 0.368552
1021 0.368240
1031 0.367930
1041 0.367627
1051 0.367333
1061 0.367055
1071 0.366796
1081 0.366555
1091 0.366326
1101 0.366107
1111 0.365895
1121 0.365689
1131 0.365487
1141 0.365292
1151 0.365103
1161 0.364919
1171 0.364741
1181 0.364568
1191 0.364397
1201 0.364229
1211 0.364063
1221 0.363899
1231 0.363736
1241 0.363574
1251 0.363413
1261 0.363252
1271 0.363090
1281 0.362928
1291 0.362764
1301 0.362600
1311 0.362439
1321 0.362276
1331 0.362112
1341 0.361947
1351 0.361780
1361 0.361613
1371 0.361444
1381 0.361274
1391 0.361102
1401 0.360930
1411 0.360757
1421 0.360583
1431 0.360409
1441 0.360235
1451 0.360059
1461 0.359883
1471 0.359705
1481 0.359526
1491 0.359346
1501 0.359165
1511 0.358983
1521 0.358799
1531 0.358615
1541 0.358429
1551 0.358242
1561 0.358052
1571 0.357861
1581 0.357667
1591 0.357472
1601 0.357275
1611 0.357076
1621 0.356874
1631 0.356670
1641 0.356464
1651 0.356257
1661 0.356048
1671 0.355839
1681 0.355628
1691 0.355414
1701 0.355199
1711 0.354981
1721 0.354761
1731 0.354539
1741 0.354313
1751 0.354085
1761 0.353855
1771 0.353622
1781 0.353387
1791 0.353151
1801 0.352913
1811 0.352676
1821 0.352441
1831 0.352209
1841 0.351981
1851 0.351759
1861 0.351544
1871 0.351335
1881 0.351131
1891 0.350932
1901 0.350740
1911 0.350552
1921 0.350369
1931 0.350190
1941 0.350015
1951 0.349843
1961 0.349673
1971 0.349504
1981 0.349337
1991 0.349172
2001 0.349007
2011 0.348843
2021 0.348681
2031 0.348520
2041 0.348360
2051 0.348203
2061 0.348047
2071 0.347893
2081 0.347741
2091 0.347592
2101 0.347445
2111 0.347300
2121 0.347156
2131 0.347014
2141 0.346874
2151 0.346734
2161 0.346595
2171 0.346457
2181 0.346319
2191 0.346181
2201 0.346044
2211 0.345906
2221 0.345767
2231 0.345628
2241 0.345489
2251 0.345348
2261 0.345207
2271 0.345064
2281 0.344920
2291 0.344776
2301 0.344631
2311 0.344485
2321 0.344337
2331 0.344188
2341 0.344038
2351 0.343886
2361 0.343732
2371 0.343575
2381 0.343417
2391 0.343256
2401 0.343093
2411 0.342926
2421 0.342756
2431 0.342583
2441 0.342405
2451 0.342224
2461 0.342037
2471 0.341849
2481 0.341658
2491 0.341465
2501 0.341269
2511 0.341071
2521 0.340869
2531 0.340663
2541 0.340454
2551 0.340240
2561 0.340021
2571 0.339796
2581 0.339570
2591 0.339345
2601 0.339121
2611 0.338899
2621 0.338679
2631 0.338461
2641 0.338244
2651 0.338030
2661 0.337818
2671 0.337608
2681 0.337398
2691 0.337185
2701 0.336967
2711 0.336744
2721 0.336515
2731 0.336279
2741 0.336034
2751 0.335778
2761 0.335510
2771 0.335229
2781 0.334942
2791 0.334649
2801 0.334348
2811 0.334040
2821 0.333723
2831 0.333397
2841 0.333072
2851 0.332756
2861 0.332450
2871 0.332155
2881 0.331872
2891 0.331600
2901 0.331339
2911 0.331085
2921 0.330834
2931 0.330586
2941 0.330341
2951 0.330099
2961 0.329861
2971 0.329625
2981 0.329392
2991 0.329161
3001 0.328933
3011 0.328703
3021 0.328470
3031 0.328233
3041 0.327991
3051 0.327743
3061 0.327487
3071 0.327222
3081 0.326944
3091 0.326652
3101 0.326353
3111 0.326049
3121 0.325738
3131 0.325420
3141 0.325094
3151 0.324763
3161 0.324438
3171 0.324126
3181 0.323825
3191 0.323536
3201 0.323258
3211 0.322989
3221 0.322729
3231 0.322474
3241 0.322222
3251 0.321972
3261 0.321724
3271 0.321479
3281 0.321235
3291 0.320994
3301 0.320755
3311 0.320517
3321 0.320281
3331 0.320046
3341 0.319813
3351 0.319582
3361 0.319351
3371 0.319122
3381 0.318894
3391 0.318669
3401 0.318445
3411 0.318222
3421 0.318002
3431 0.317783
3441 0.317567
3451 0.317353
3461 0.317142
3471 0.316933
3481 0.316726
3491 0.316522
3501 0.316320
3511 0.316119
3521 0.315920
3531 0.315722
3541 0.315524
3551 0.315326
3561 0.315127
3571 0.314927
3581 0.314725
3591 0.314521
3601 0.314314
3611 0.314105
3621 0.313894
3631 0.313681
3641 0.313466
3651 0.313250
3661 0.313034
3671 0.312817
3681 0.312599
3691 0.312381
3701 0.312163
3711 0.311944
3721 0.311724
3731 0.311503
3741 0.311282
3751 0.311061
3761 0.310839
3771 0.310616
3781 0.310393
3791 0.310168
3801 0.309943
3811 0.309718
3821 0.309492
3831 0.309266
3841 0.309040
3851 0.308813
3861 0.308585
3871 0.308357
3881 0.308128
3891 0.307897
3901 0.307664
3911 0.307428
3921 0.307190
3931 0.306949
3941 0.306707
3951 0.306465
3961 0.306221
3971 0.305975
3981 0.305725
3991 0.305474
4001 0.305219
4011 0.304962
4021 0.304702
4031 0.304440
4041 0.304175
4051 0.303907
4061 0.303637
4071 0.303365
4081 0.303090
4091 0.302813
4101 0.302534
4111 0.302253
4121 0.301973
4131 0.301694
4141 0.301417
4151 0.301143
4161 0.300873
4171 0.300605
4181 0.300340
4191 0.300077
4201 0.299815
4211 0.299554
4221 0.299293
4231 0.299034
4241 0.298774
4251 0.298514
4261 0.298256
4271 0.297998
4281 0.297741
4291 0.297485
4301 0.297231
4311 0.296978
4321 0.296726
4331 0.296474
4341 0.296223
4351 0.295973
4361 0.295723
4371 0.295475
4381 0.295228
4391 0.294985
4401 0.294746
4411 0.294514
4421 0.294287
4431 0.294068
4441 0.293855
4451 0.293648
4461 0.293449
4471 0.293255
4481 0.293067
4491 0.292886
4501 0.292713
4511 0.292546
4521 0.292385
4531 0.292230
4541 0.292078
4551 0.291928
4561 0.291780
4571 0.291634
4581 0.291488
4591 0.291343
4601 0.291199
4611 0.291056
4621 0.290914
4631 0.290775
4641 0.290638
4651 0.290501
4661 0.290364
4671 0.290227
4681 0.290091
4691 0.289954
4701 0.289817
4711 0.289678
4721 0.289538
4731 0.289399
4741 0.289259
4751 0.289119
4761 0.288980
4771 0.288842
4781 0.288705
4791 0.288568
4801 0.288431
4811 0.288295
4821 0.288159
4831 0.288024
4841 0.287888
4851 0.287753
4861 0.287617
4871 0.287480
4881 0.287344
4891 0.287208
4901 0.287072
4911 0.286935
4921 0.286799
4931 0.286664
4941 0.286529
4951 0.286395
4961 0.286262
4971 0.286130
4981 0.286000
4991 0.285870


==> figures/SimpleSparseNet_conv_FBS_time.dat <==
0.001000 1.000000
0.003898 0.709424
0.006684 0.560551
0.009476 0.508021
0.012681 0.483582
0.015912 0.467876
0.018702 0.457282
0.021500 0.452674
0.024273 0.449078
0.027100 0.445932
0.029948 0.443013
0.032806 0.440311
0.035657 0.437752
0.038504 0.435250
0.041353 0.432778
0.044767 0.430324
0.047571 0.427892
0.050331 0.425512
0.053098 0.423198
0.055886 0.420912
0.058665 0.418639
0.061430 0.416412
0.064200 0.414324
0.066957 0.412373
0.069722 0.410517
0.072508 0.408735
0.075272 0.406996
0.078026 0.405275
0.080873 0.403562
0.083649 0.401866
0.086412 0.400230
0.089196 0.398734
0.092009 0.397470
0.094777 0.396438
0.097574 0.395561
0.100369 0.394783
0.103158 0.394061
0.105920 0.393379
0.108720 0.392729
0.111519 0.392100
0.114287 0.391485
0.117055 0.390878
0.119860 0.390278
0.122648 0.389683
0.125425 0.389090
0.128195 0.388496
0.130964 0.387901
0.133741 0.387302
0.136886 0.386701
0.140019 0.386108
0.143159 0.385587
0.146280 0.385135
0.149411 0.384701
0.152423 0.384276
0.155213 0.383855
0.157978 0.383433
0.160754 0.383009
0.163525 0.382583
0.166288 0.382157
0.169388 0.381733
0.172521 0.381308
0.175642 0.380884
0.178773 0.380463
0.181894 0.380049
0.185036 0.379646
0.188168 0.379264
0.191042 0.378909
0.193811 0.378581
0.196591 0.378276
0.199363 0.377987
0.202129 0.377707
0.204907 0.377433
0.207690 0.377163
0.210464 0.376895
0.213224 0.376628
0.215991 0.376361
0.218764 0.376092
0.221531 0.375826
0.224309 0.375560
0.227072 0.375292
0.229839 0.375022
0.232612 0.374750
0.235390 0.374472
0.238162 0.374190
0.240926 0.373903
0.243707 0.373612
0.246494 0.373316
0.249254 0.373014
0.252024 0.372706
0.254796 0.372394
0.257564 0.372078
0.260331 0.371758
0.263106 0.371435
0.265873 0.371111
0.268639 0.370788
0.271413 0.370464
0.274209 0.370141
0.276971 0.369819
0.279737 0.369499
0.282499 0.369181
0.285261 0.368866
0.288090 0.368552
0.290896 0.368240
0.293687 0.367930
0.296853 0.367627
0.300007 0.367333
0.302875 0.367055
0.305665 0.366796
0.308446 0.366555
0.311246 0.366326
0.314103 0.366107
0.316953 0.365895
0.319819 0.365689
0.322684 0.365487
0.325546 0.365292
0.328812 0.365103
0.331682 0.364919
0.334575 0.364741
0.337395 0.364568
0.340176 0.364397
0.342980 0.364229
0.345764 0.364063
0.348542 0.363899
0.351341 0.363736
0.354152 0.363574
0.356939 0.363413
0.359737 0.363252
0.362524 0.363090
0.365308 0.362928
0.368098 0.362764
0.370887 0.362600
0.373719 0.362439
0.376847 0.362276
0.379982 0.362112
0.383118 0.361947
0.386247 0.361780
0.389198 0.361613
0.391981 0.361444
0.394782 0.361274
0.397568 0.361102
0.400343 0.360930
0.403128 0.360757
0.405916 0.360583
0.408690 0.360409
0.411496 0.360235
0.414278 0.360059
0.417062 0.359883
0.419839 0.359705
0.422656 0.359526
0.425760 0.359346
0.428536 0.359165
0.431331 0.358983
0.434113 0.358799
0.436915 0.358615
0.439680 0.358429
0.442729 0.358242
0.445866 0.358052
0.449000 0.357861
0.452084 0.357667
0.454925 0.357472
0.457748 0.357275
0.460526 0.357076
0.463325 0.356874
0.466103 0.356670
0.468885 0.356464
0.471661 0.356257
0.474448 0.356048
0.477248 0.355839
0.480020 0.355628
0.482802 0.355414
0.485581 0.355199
0.488396 0.354981
0.491168 0.354761
0.493958 0.354539
0.496766 0.354313
0.499548 0.354085
0.502349 0.353855
0.505138 0.353622
0.507905 0.353387
0.510704 0.353151
0.513493 0.352913
0.516276 0.352676
0.519050 0.352441
0.521853 0.352209
0.524630 0.351981
0.527404 0.351759
0.530182 0.351544
0.532983 0.351335
0.535759 0.351131
0.538654 0.350932
0.541493 0.350740
0.544272 0.350552
0.547045 0.350369
0.549854 0.350190
0.552647 0.350015
0.555422 0.349843
0.558206 0.349673
0.560984 0.349504
0.563762 0.349337
0.566554 0.349172
0.569342 0.349007
0.572376 0.348843
0.575498 0.348681
0.578591 0.348520
0.581473 0.348360
0.584603 0.348203
0.587395 0.348047
0.590181 0.347893
0.592957 0.347741
0.595788 0.347592
0.598628 0.347445
0.601493 0.347300
0.604354 0.347156
0.607210 0.347014
0.610074 0.346874
0.613324 0.346734
0.616150 0.346595
0.618974 0.346457
0.621757 0.346319
0.624541 0.346181
0.627335 0.346044
0.630111 0.345906
0.632886 0.345767
0.635683 0.345628
0.638446 0.345489
0.641225 0.345348
0.643989 0.345207
0.646754 0.345064
0.649543 0.344920
0.652366 0.344776
0.655158 0.344631
0.657942 0.344485
0.660719 0.344337
0.663507 0.344188
0.666281 0.344038
0.669069 0.343886
0.671849 0.343732
0.674621 0.343575
0.677404 0.343417
0.680183 0.343256
0.682952 0.343093
0.685919 0.342926
0.688729 0.342756
0.691512 0.342583
0.694288 0.342405
0.697071 0.342224
0.699862 0.342037
0.702635 0.341849
0.705422 0.341658
0.708202 0.341465
0.710984 0.341269
0.713766 0.341071
0.716551 0.340869
0.719374 0.340663
0.722377 0.340454
0.725266 0.340240
0.728620 0.340021
0.731725 0.339796
0.734596 0.339570
0.737474 0.339345
0.740346 0.339121
0.743219 0.338899
0.746081 0.338679
0.748940 0.338461
0.751804 0.338244
0.754670 0.338030
0.757535 0.337818
0.760399 0.337608
0.763256 0.337398
0.766320 0.337185
0.769553 0.336967
0.772569 0.336744
0.775441 0.336515
0.778307 0.336279
0.781176 0.336034
0.784047 0.335778
0.786936 0.335510
0.789799 0.335229
0.792666 0.334942
0.795530 0.334649
0.798388 0.334348
0.801244 0.334040
0.804154 0.333723
0.807022 0.333397
0.809884 0.333072
0.812762 0.332756
0.815633 0.332450
0.818501 0.332155
0.821362 0.331872
0.824235 0.331600
0.827135 0.331339
0.830007 0.331085
0.832876 0.330834
0.835744 0.330586
0.838616 0.330341
0.841473 0.330099
0.844620 0.329861
0.847847 0.329625
0.851087 0.329392
0.854326 0.329161
0.857557 0.328933
0.860491 0.328703
0.863369 0.328470
0.866251 0.328233
0.869127 0.327991
0.872288 0.327743
0.875112 0.327487
0.877944 0.327222
0.880723 0.326944
0.883571 0.326652
0.886448 0.326353
0.889309 0.326049
0.892173 0.325738
0.895040 0.325420
0.897939 0.325094
0.901118 0.324763
0.903905 0.324438
0.906690 0.324126
0.909468 0.323825
0.912256 0.323536
0.915093 0.323258
0.917866 0.322989
0.920636 0.322729
0.923428 0.322474
0.926210 0.322222
0.928987 0.321972
0.931784 0.321724
0.934570 0.321479
0.937346 0.321235
0.940131 0.320994
0.942915 0.320755
0.945707 0.320517
0.948480 0.320281
0.951266 0.320046
0.954047 0.319813
0.956816 0.319582
0.959593 0.319351
0.962367 0.319122
0.965139 0.318894
0.967929 0.318669
0.970791 0.318445
0.973609 0.318222
0.976378 0.318002
0.979184 0.317783
0.981990 0.317567
0.984789 0.317353
0.987600 0.317142
0.990386 0.316933
0.993163 0.316726
0.995937 0.316522
0.998714 0.316320
1.001724 0.316119
1.004862 0.315920
1.007993 0.315722
1.011130 0.315524
1.014262 0.315326
1.017397 0.315127
1.020422 0.314927
1.023504 0.314725
1.026322 0.314521
1.029108 0.314314
1.031913 0.314105
1.034701 0.313894
1.037486 0.313681
1.040258 0.313466
1.043044 0.313250
1.045839 0.313034
1.048644 0.312817
1.051424 0.312599
1.054211 0.312381
1.056989 0.312163
1.059763 0.311944
1.062530 0.311724
1.065376 0.311503
1.068153 0.311282
1.070942 0.311061
1.073725 0.310839
1.076596 0.310616
1.079375 0.310393
1.082161 0.310168
1.084960 0.309943
1.087734 0.309718
1.090509 0.309492
1.093290 0.309266
1.096060 0.309040
1.098839 0.308813
1.101615 0.308585
1.104389 0.308357
1.107154 0.308128
1.109937 0.307897
1.112720 0.307664
1.115492 0.307428
1.118273 0.307190
1.121058 0.306949
1.123896 0.306707
1.127036 0.306465
1.130176 0.306221
1.133317 0.305975
1.136446 0.305725
1.139575 0.305474
1.142707 0.305219
1.145569 0.304962
1.148361 0.304702
1.151149 0.304440
1.153990 0.304175
1.157099 0.303907
1.159899 0.303637
1.162710 0.303365
1.165530 0.303090
1.168322 0.302813
1.171173 0.302534
1.174042 0.302253
1.176907 0.301973
1.179768 0.301694
1.183475 0.301417
1.186965 0.301143
1.189816 0.300873
1.192610 0.300605
1.195586 0.300340
1.198474 0.300077
1.201517 0.299815
1.204652 0.299554
1.207789 0.299293
1.210922 0.299034
1.213922 0.298774
1.216718 0.298514
1.219507 0.298256
1.222323 0.297998
1.225421 0.297741
1.228561 0.297485
1.231697 0.297231
1.234821 0.296978
1.237962 0.296726
1.240836 0.296474
1.243631 0.296223
1.246431 0.295973
1.249229 0.295723
1.252019 0.295475
1.254799 0.295228
1.257592 0.294985
1.260395 0.294746
1.263532 0.294514
1.266666 0.294287
1.269566 0.294068
1.272360 0.293855
1.275145 0.293648
1.277930 0.293449
1.280721 0.293255
1.283533 0.293067
1.286311 0.292886
1.289100 0.292713
1.291895 0.292546
1.294669 0.292385
1.297775 0.292230
1.300913 0.292078
1.304062 0.291928
1.307201 0.291780
1.310331 0.291634
1.313473 0.291488
1.316611 0.291343
1.319595 0.291199
1.322395 0.291056
1.325278 0.290914
1.328111 0.290775
1.330911 0.290638
1.333731 0.290501
1.336587 0.290364
1.339732 0.290227
1.342621 0.290091
1.345434 0.289954
1.348232 0.289817
1.351040 0.289678
1.353830 0.289538
1.356647 0.289399
1.359440 0.289259
1.362225 0.289119
1.365019 0.288980
1.367824 0.288842
1.370625 0.288705
1.373422 0.288568
1.376219 0.288431
1.379026 0.288295
1.381830 0.288159
1.384631 0.288024
1.387436 0.287888
1.390228 0.287753
1.393025 0.287617
1.395821 0.287480
1.398615 0.287344
1.401393 0.287208
1.404189 0.287072
1.406977 0.286935
1.409759 0.286799
1.412556 0.286664
1.415344 0.286529
1.418130 0.286395
1.420921 0.286262
1.423718 0.286130
1.426514 0.286000
1.429310 0.285870


==> figures/SimpleSparseNet_conv_aFISTA_iter.dat <==
1 1.000000
11 0.450111
21 0.386503
31 0.353311
41 0.346905
51 0.342991
61 0.339410
71 0.337235
81 0.281202
91 0.250801
101 0.251288
111 0.243595
121 0.240630
131 0.238946
141 0.240546
151 0.240380
161 0.240228
171 0.242900
181 0.238745
191 0.237093
201 0.239536
211 0.241369
221 0.238219
231 0.237397
241 0.238073
251 0.236653
261 0.239441
271 0.240622
281 0.237704
291 0.235692
301 0.235306
311 0.234896
321 0.234641
331 0.234671
341 0.235235
351 0.234896
361 0.234752
371 0.234385
381 0.235177
391 0.234490
401 0.235448
411 0.234264
421 0.234097
431 0.234019
441 0.234023
451 0.233845
461 0.234161
471 0.234241
481 0.234099
491 0.233949
501 0.233851
511 0.233752
521 0.233888
531 0.233922
541 0.233972
551 0.233939
561 0.233863
571 0.233824
581 0.233910
591 0.234402
601 0.234281
611 0.234201
621 0.234258
631 0.233867
641 0.233665
651 0.234944
661 0.235362
671 0.234443
681 0.234397
691 0.235508
701 0.234776
711 0.234526
721 0.234641
731 0.233880
741 0.233702
751 0.233518
761 0.233441
771 0.233437
781 0.233440
791 0.233913
801 0.233652
811 0.233754
821 0.233715
831 0.233493
841 0.233523
851 0.233640
861 0.233760
871 0.233852
881 0.234189
891 0.233781
901 0.233651
911 0.233590
921 0.233462
931 0.233431
941 0.233413
951 0.233390
961 0.233389
971 0.233682
981 0.235164
991 0.234182
1001 0.234374
1011 0.234147
1021 0.234053
1031 0.233938
1041 0.233994
1051 0.233727
1061 0.233625
1071 0.234006
1081 0.234331
1091 0.234812
1101 0.234009
1111 0.234514
1121 0.233742
1131 0.233626
1141 0.233544
1151 0.233517
1161 0.233503
1171 0.233843
1181 0.233802
1191 0.233616
1201 0.233537
1211 0.233655
1221 0.233616
1231 0.233499
1241 0.233807
1251 0.233586
1261 0.233850
1271 0.234001
1281 0.233780
1291 0.233545
1301 0.233713
1311 0.233926
1321 0.233967
1331 0.233972
1341 0.233970
1351 0.233965
1361 0.233959
1371 0.233953
1381 0.233947
1391 0.233940
1401 0.233934
1411 0.233927
1421 0.233921
1431 0.233915
1441 0.233909
1451 0.233903
1461 0.233897
1471 0.233892
1481 0.233887
1491 0.233883
1501 0.233879
1511 0.233875
1521 0.233872
1531 0.233869
1541 0.233866
1551 0.233848
1561 0.233810
1571 0.233767
1581 0.233735
1591 0.233721
1601 0.233718
1611 0.233722
1621 0.233707
1631 0.233805
1641 0.233904
1651 0.234329
1661 0.234522
1671 0.234201
1681 0.234188
1691 0.233604
1701 0.234415
1711 0.236971
1721 0.234815
1731 0.237152
1741 0.236602
1751 0.235182
1761 0.234722
1771 0.234517
1781 0.234269
1791 0.235492
1801 0.235337
1811 0.235109
1821 0.235683
1831 0.235849
1841 0.235653
1851 0.235008
1861 0.234430
1871 0.235645
1881 0.234498
1891 0.234557
1901 0.234206
1911 0.234601
1921 0.234502
1931 0.234322
1941 0.234492
1951 0.234227
1961 0.234282
1971 0.234448
1981 0.235800
1991 0.235604
2001 0.235050
2011 0.234924
2021 0.234985
2031 0.234372
2041 0.234830
2051 0.235661
2061 0.235426
2071 0.234686
2081 0.235542
2091 0.235628
2101 0.235218
2111 0.234655
2121 0.234350
2131 0.234285
2141 0.236352
2151 0.238389
2161 0.238652
2171 0.236049
2181 0.235631
2191 0.235070
2201 0.234924
2211 0.235223
2221 0.234584
2231 0.234412
2241 0.234260
2251 0.235508
2261 0.235900
2271 0.234591
2281 0.235335
2291 0.235299
2301 0.235438
2311 0.235545
2321 0.234922
2331 0.234358
2341 0.235687
2351 0.234983
2361 0.234521
2371 0.234479
2381 0.234767
2391 0.234401
2401 0.235096
2411 0.235791
2421 0.236270
2431 0.234845
2441 0.234922
2451 0.235140
2461 0.236018
2471 0.235028
2481 0.235418
2491 0.234784
2501 0.234503
2511 0.234559
2521 0.234593
2531 0.234732
2541 0.235211
2551 0.234281
2561 0.234265
2571 0.234470
2581 0.235375
2591 0.234237
2601 0.233834
2611 0.234006
2621 0.234101
2631 0.233981
2641 0.234195
2651 0.234418
2661 0.235325
2671 0.234698
2681 0.234430
2691 0.234525
2701 0.234626
2711 0.234464
2721 0.234482
2731 0.234347
2741 0.234347
2751 0.234236
2761 0.234216
2771 0.234145
2781 0.234105
2791 0.234050
2801 0.233975
2811 0.233883
2821 0.233787
2831 0.233710
2841 0.233660
2851 0.233631
2861 0.233614
2871 0.233610
2881 0.233627
2891 0.233713
2901 0.233631
2911 0.233656
2921 0.233937
2931 0.234062
2941 0.234657
2951 0.233795
2961 0.233859
2971 0.233802
2981 0.233819
2991 0.233783
3001 0.233834
3011 0.234324
3021 0.234422
3031 0.234450
3041 0.234098
3051 0.233993
3061 0.233942
3071 0.233593
3081 0.234287
3091 0.233648
3101 0.233823
3111 0.233798
3121 0.233974
3131 0.233903
3141 0.234021
3151 0.233921
3161 0.234010
3171 0.233921
3181 0.233992
3191 0.233920
3201 0.233973
3211 0.233918
3221 0.233943
3231 0.233864
3241 0.233802
3251 0.233709
3261 0.233673
3271 0.233661
3281 0.233683
3291 0.233681
3301 0.233713
3311 0.233980
3321 0.233797
3331 0.233777
3341 0.234896
3351 0.235032
3361 0.234754
3371 0.234414
3381 0.234549
3391 0.234511
3401 0.234332
3411 0.234405
3421 0.234996
3431 0.233948
3441 0.234504
3451 0.234296
3461 0.234031
3471 0.234337
3481 0.235160
3491 0.235360
3501 0.235215
3511 0.235216
3521 0.234501
3531 0.234989
3541 0.235527
3551 0.236719
3561 0.240086
3571 0.239995
3581 0.237352
3591 0.235411
3601 0.236142
3611 0.235487
3621 0.236819
3631 0.235109
3641 0.234556
3651 0.234746
3661 0.235568
3671 0.236237
3681 0.235001
3691 0.234548
3701 0.234503
3711 0.234924
3721 0.234675
3731 0.234804
3741 0.234340
3751 0.234703
3761 0.234371
3771 0.234834
3781 0.234611
3791 0.234631
3801 0.234500
3811 0.234115
3821 0.234766
3831 0.235385
3841 0.235328
3851 0.234700
3861 0.235437
3871 0.234645
3881 0.235253
3891 0.233916
3901 0.234250
3911 0.234846
3921 0.234289
3931 0.234169
3941 0.234557
3951 0.234012
3961 0.234026
3971 0.234233
3981 0.234549
3991 0.235251
4001 0.235565
4011 0.234792
4021 0.234254
4031 0.234567
4041 0.234487
4051 0.234288
4061 0.236096
4071 0.236372
4081 0.236528
4091 0.236097
4101 0.235656
4111 0.235457
4121 0.236188
4131 0.235917
4141 0.235169
4151 0.234942
4161 0.234704
4171 0.234744
4181 0.235114
4191 0.234982
4201 0.235114
4211 0.234734
4221 0.234380
4231 0.234026
4241 0.235538
4251 0.236025
4261 0.236547
4271 0.236149
4281 0.236375
4291 0.236013
4301 0.235877
4311 0.235444
4321 0.234680
4331 0.234845
4341 0.234344
4351 0.234453
4361 0.234204
4371 0.234165
4381 0.234192
4391 0.234475
4401 0.234106
4411 0.234191
4421 0.234118
4431 0.234907
4441 0.234516
4451 0.234532
4461 0.234648
4471 0.234968
4481 0.234303
4491 0.234161
4501 0.234898
4511 0.234865
4521 0.234184
4531 0.234083
4541 0.233962
4551 0.234391
4561 0.234088
4571 0.234403
4581 0.234302
4591 0.234238
4601 0.234190
4611 0.234266
4621 0.234177
4631 0.234067
4641 0.234003
4651 0.234358
4661 0.233981
4671 0.233918
4681 0.233925
4691 0.233925
4701 0.233925
4711 0.233925
4721 0.233925
4731 0.233923
4741 0.233934
4751 0.233965
4761 0.234008
4771 0.234055
4781 0.234089
4791 0.233810
4801 0.233928
4811 0.233770
4821 0.234105
4831 0.233930
4841 0.233933
4851 0.233892
4861 0.234121
4871 0.234097
4881 0.234012
4891 0.233884
4901 0.233855
4911 0.233823
4921 0.233582
4931 0.234284
4941 0.233789
4951 0.234272
4961 0.233748
4971 0.233779
4981 0.233767
4991 0.233758


==> figures/SimpleSparseNet_conv_aFISTA_time.dat <==
0.001000 1.000000
0.007674 0.450111
0.015295 0.386503
0.021588 0.353311
0.027521 0.346905
0.034864 0.342991
0.041296 0.339410
0.049821 0.337235
0.056082 0.281202
0.064482 0.250801
0.072583 0.251288
0.081061 0.243595
0.088997 0.240630
0.098959 0.238946
0.107839 0.240546
0.116289 0.240380
0.125017 0.240228
0.134516 0.242900
0.143527 0.238745
0.152970 0.237093
0.161598 0.239536
0.168621 0.241369
0.175407 0.238219
0.183143 0.237397
0.192192 0.238073
0.200408 0.236653
0.208247 0.239441
0.216706 0.240622
0.225177 0.237704
0.233466 0.235692
0.242172 0.235306
0.250615 0.234896
0.258032 0.234641
0.265457 0.234671
0.274063 0.235235
0.282801 0.234896
0.292553 0.234752
0.302729 0.234385
0.310837 0.235177
0.318738 0.234490
0.326851 0.235448
0.333856 0.234264
0.341544 0.234097
0.348384 0.234019
0.356728 0.234023
0.364903 0.233845
0.372261 0.234161
0.381301 0.234241
0.392782 0.234099
0.403340 0.233949
0.413163 0.233851
0.424178 0.233752
0.433083 0.233888
0.442299 0.233922
0.450997 0.233972
0.459750 0.233939
0.468490 0.233863
0.477196 0.233824
0.485908 0.233910
0.494072 0.234402
0.500270 0.234281
0.509262 0.234201
0.515738 0.234258
0.525586 0.233867
0.532608 0.233665
0.541846 0.234944
0.551055 0.235362
0.558935 0.234443
0.567296 0.234397
0.576711 0.235508
0.584553 0.234776
0.592192 0.234526
0.601049 0.234641
0.609366 0.233880
0.617909 0.233702
0.625259 0.233518
0.632522 0.233441
0.640722 0.233437
0.649118 0.233440
0.656358 0.233913
0.667454 0.233652
0.676570 0.233754
0.687488 0.233715
0.697246 0.233493
0.706343 0.233523
0.715078 0.233640
0.723858 0.233760
0.733867 0.233852
0.740210 0.234189
0.748289 0.233781
0.756694 0.233651
0.764384 0.233590
0.771539 0.233462
0.778941 0.233431
0.788889 0.233413
0.796254 0.233390
0.803486 0.233389
0.810541 0.233682
0.820502 0.235164
0.828970 0.234182
0.838397 0.234374
0.846834 0.234147
0.855137 0.234053
0.864342 0.233938
0.875947 0.233994
0.887323 0.233727
0.896376 0.233625
0.905430 0.234006
0.913554 0.234331
0.920838 0.234812
0.928804 0.234009
0.938884 0.234514
0.947939 0.233742
0.955720 0.233626
0.964362 0.233544
0.972967 0.233517
0.980477 0.233503
0.987094 0.233843
0.998789 0.233802
1.009361 0.233616
1.019965 0.233537
1.031469 0.233655
1.041978 0.233616
1.052094 0.233499
1.065238 0.233807
1.076489 0.233586
1.087023 0.233850
1.100247 0.234001
1.111201 0.233780
1.123824 0.233545
1.134374 0.233713
1.148281 0.233926
1.164702 0.233967
1.181533 0.233972
1.197263 0.233970
1.213777 0.233965
1.229714 0.233959
1.245591 0.233953
1.260956 0.233947
1.277119 0.233940
1.292504 0.233934
1.308461 0.233927
1.323800 0.233921
1.339991 0.233915
1.355407 0.233909
1.371346 0.233903
1.386659 0.233897
1.402555 0.233892
1.417865 0.233887
1.433767 0.233883
1.449170 0.233879
1.465051 0.233875
1.480353 0.233872
1.496313 0.233869
1.511606 0.233866
1.527553 0.233848
1.542974 0.233810
1.558975 0.233767
1.574602 0.233735
1.590254 0.233721
1.605970 0.233718
1.621523 0.233722
1.634179 0.233707
1.645530 0.233805
1.657028 0.233904
1.666709 0.234329
1.677559 0.234522
1.686828 0.234201
1.696441 0.234188
1.706581 0.233604
1.716565 0.234415
1.727158 0.236971
1.735565 0.234815
1.746340 0.237152
1.756607 0.236602
1.767480 0.235182
1.778267 0.234722
1.791476 0.234517
1.800868 0.234269
1.812111 0.235492
1.822705 0.235337
1.832582 0.235109
1.842190 0.235683
1.853525 0.235849
1.863117 0.235653
1.873414 0.235008
1.883310 0.234430
1.893631 0.235645
1.902735 0.234498
1.914023 0.234557
1.923872 0.234206
1.935100 0.234601
1.945832 0.234502
1.955410 0.234322
1.964057 0.234492
1.975394 0.234227
1.985732 0.234282
1.997054 0.234448
2.007885 0.235800
2.017740 0.235604
2.027038 0.235050
2.036794 0.234924
2.046798 0.234985
2.056729 0.234372
2.067438 0.234830
2.079644 0.235661
2.092484 0.235426
2.103691 0.234686
2.113972 0.235542
2.126325 0.235628
2.135471 0.235218
2.145087 0.234655
2.156430 0.234350
2.166240 0.234285
2.177800 0.236352
2.189869 0.238389
2.199318 0.238652
2.210261 0.236049
2.221796 0.235631
2.231506 0.235070
2.241561 0.234924
2.252016 0.235223
2.261613 0.234584
2.273481 0.234412
2.283513 0.234260
2.294288 0.235508
2.304481 0.235900
2.313396 0.234591
2.324130 0.235335
2.335275 0.235299
2.347415 0.235438
2.358704 0.235545
2.369903 0.234922
2.381601 0.234358
2.392012 0.235687
2.401174 0.234983
2.410956 0.234521
2.420584 0.234479
2.430492 0.234767
2.444913 0.234401
2.455340 0.235096
2.464908 0.235791
2.474748 0.236270
2.486630 0.234845
2.498840 0.234922
2.510659 0.235140
2.521046 0.236018
2.530942 0.235028
2.539589 0.235418
2.550078 0.234784
2.563186 0.234503
2.577390 0.234559
2.588436 0.234593
2.597888 0.234732
2.609102 0.235211
2.618998 0.234281
2.628349 0.234265
2.638945 0.234470
2.651215 0.235375
2.660848 0.234237
2.672742 0.233834
2.685038 0.234006
2.695074 0.234101
2.707100 0.233981
2.718155 0.234195
2.729255 0.234418
2.739908 0.235325
2.749060 0.234698
2.759114 0.234430
2.774102 0.234525
2.789790 0.234626
2.806749 0.234464
2.822177 0.234482
2.838996 0.234347
2.854868 0.234347
2.870192 0.234236
2.885493 0.234216
2.900755 0.234145
2.916120 0.234105
2.932681 0.234050
2.949320 0.233975
2.964896 0.233883
2.980216 0.233787
2.995507 0.233710
3.010831 0.233660
3.026116 0.233631
3.038673 0.233614
3.053507 0.233610
3.067528 0.233627
3.080709 0.233713
3.093893 0.233631
3.106077 0.233656
3.116764 0.233937
3.127666 0.234062
3.138889 0.234657
3.151579 0.233795
3.163740 0.233859
3.176748 0.233802
3.189972 0.233819
3.202394 0.233783
3.214592 0.233834
3.224302 0.234324
3.235498 0.234422
3.243969 0.234450
3.253871 0.234098
3.264293 0.233993
3.273242 0.233942
3.281455 0.233593
3.291513 0.234287
3.305119 0.233648
3.317265 0.233823
3.332615 0.233798
3.347989 0.233974
3.363377 0.233903
3.378645 0.234021
3.394929 0.233921
3.410333 0.234010
3.425680 0.233921
3.441039 0.233992
3.456357 0.233920
3.471831 0.233973
3.487142 0.233918
3.502463 0.233943
3.517730 0.233864
3.532983 0.233802
3.548263 0.233709
3.563675 0.233673
3.580177 0.233661
3.592882 0.233683
3.607920 0.233681
3.621000 0.233713
3.632284 0.233980
3.645312 0.233797
3.656512 0.233777
3.664943 0.234896
3.674497 0.235032
3.685681 0.234754
3.696148 0.234414
3.707544 0.234549
3.718279 0.234511
3.727344 0.234332
3.737029 0.234405
3.747019 0.234996
3.755754 0.233948
3.764973 0.234504
3.778158 0.234296
3.789881 0.234031
3.801581 0.234337
3.812690 0.235160
3.822952 0.235360
3.832498 0.235215
3.842296 0.235216
3.853967 0.234501
3.864288 0.234989
3.874581 0.235527
3.884394 0.236719
3.896911 0.240086
3.909903 0.239995
3.920139 0.237352
3.931760 0.235411
3.941296 0.236142
3.950093 0.235487
3.959488 0.236819
3.967672 0.235109
3.979034 0.234556
3.989775 0.234746
4.000579 0.235568
4.009455 0.236237
4.021168 0.235001
4.034367 0.234548
4.049538 0.234503
4.063205 0.234924
4.078483 0.234675
4.093767 0.234804
4.107260 0.234340
4.120722 0.234703
4.133252 0.234371
4.142589 0.234834
4.152149 0.234611
4.161937 0.234631
4.174971 0.234500
4.187178 0.234115
4.198521 0.234766
4.208530 0.235385
4.217143 0.235328
4.226651 0.234700
4.235267 0.235437
4.246390 0.234645
4.256192 0.235253
4.267786 0.233916
4.277565 0.234250
4.290539 0.234846
4.302606 0.234289
4.312884 0.234169
4.325863 0.234557
4.337461 0.234012
4.349513 0.234026
4.360713 0.234233
4.370512 0.234549
4.382105 0.235251
4.391643 0.235565
4.400472 0.234792
4.409187 0.234254
4.419902 0.234567
4.431053 0.234487
4.439737 0.234288
4.451817 0.236096
4.462069 0.236372
4.475029 0.236528
4.485723 0.236097
4.496399 0.235656
4.506171 0.235457
4.516124 0.236188
4.524976 0.235917
4.535383 0.235169
4.544422 0.234942
4.554877 0.234704
4.564699 0.234744
4.579102 0.235114
4.595889 0.234982
4.612517 0.235114
4.627034 0.234734
4.638678 0.234380
4.648475 0.234026
4.659195 0.235538
4.669605 0.236025
4.678914 0.236547
4.689609 0.236149
4.702575 0.236375
4.715507 0.236013
4.728446 0.235877
4.741406 0.235444
4.750735 0.234680
4.760986 0.234845
4.774144 0.234344
4.786206 0.234453
4.799168 0.234204
4.811761 0.234165
4.824721 0.234192
4.837452 0.234475
4.852260 0.234106
4.863008 0.234191
4.872796 0.234118
4.884514 0.234907
4.894074 0.234516
4.904400 0.234532
4.915671 0.234648
4.924129 0.234968
4.935546 0.234303
4.946303 0.234161
4.955235 0.234898
4.964961 0.234865
4.974396 0.234184
4.983315 0.234083
4.992725 0.233962
5.004960 0.234391
5.018942 0.234088
5.033353 0.234403
5.048662 0.234302
5.064404 0.234238
5.081106 0.234190
5.095249 0.234266
5.107930 0.234177
5.119619 0.234067
5.132779 0.234003
5.146433 0.234358
5.160091 0.233981
5.175934 0.233918
5.192393 0.233925
5.207812 0.233925
5.223597 0.233925
5.238954 0.233925
5.254335 0.233925
5.269665 0.233923
5.286164 0.233934
5.301469 0.233965
5.316781 0.234008
5.332056 0.234055
5.347360 0.234089
5.361290 0.233810
5.374258 0.233928
5.387241 0.233770
5.400223 0.234105
5.411830 0.233930
5.424133 0.233933
5.435947 0.233892
5.445730 0.234121
5.454547 0.234097
5.464040 0.234012
5.473260 0.233884
5.481577 0.233855
5.490801 0.233823
5.500296 0.233582
5.510064 0.234284
5.521674 0.233789
5.532358 0.234272
5.543486 0.233748
5.556511 0.233779
5.571761 0.233767
5.587020 0.233758


==> figures/SimpleSparseNet_conv_iPiano_iter.dat <==
1 1.000000
11 0.834026
21 0.579298
31 0.476705
41 0.478905
51 0.489190
61 0.482930
71 0.466064
81 0.449221
91 0.440815
101 0.438838
111 0.435204
121 0.428823
131 0.423959
141 0.420215
151 0.415743
161 0.411439
171 0.407958
181 0.404318
191 0.400924
201 0.397911
211 0.395442
221 0.393480
231 0.391841
241 0.390368
251 0.389054
261 0.387829
271 0.386641
281 0.385469
291 0.384343
301 0.383546
311 0.382663
321 0.381738
331 0.380903
341 0.380003
351 0.379132
361 0.378269
371 0.377467
381 0.376763
391 0.376135
401 0.375546
411 0.374970
421 0.374395
431 0.373815
441 0.373229
451 0.372633
461 0.372022
471 0.371390
481 0.370737
491 0.370063
501 0.369374
511 0.368684
521 0.368000
531 0.367358
541 0.366768
551 0.366234
561 0.365740
571 0.365285
581 0.364862
591 0.364465
601 0.364086
611 0.363718
621 0.363355
631 0.362994
641 0.362631
651 0.362265
661 0.361895
671 0.361522
681 0.361147
691 0.360769
701 0.360386
711 0.360000
721 0.359612
731 0.359222
741 0.358832
751 0.358441
761 0.358049
771 0.357653
781 0.357254
791 0.356851
801 0.356446
811 0.356038
821 0.355632
831 0.355227
841 0.354831
851 0.354445
861 0.354072
871 0.353714
881 0.353370
891 0.353044
901 0.352737
911 0.352446
921 0.352169
931 0.351899
941 0.351634
951 0.351372
961 0.351109
971 0.350845
981 0.350579
991 0.350313
1001 0.350047
1011 0.349781
1021 0.349518
1031 0.349258
1041 0.349003
1051 0.348752
1061 0.348504
1071 0.348257
1081 0.348007
1091 0.347755
1101 0.347502
1111 0.347249
1121 0.346996
1131 0.346747
1141 0.346504
1151 0.346263
1161 0.346023
1171 0.345783
1181 0.345541
1191 0.345296
1201 0.345046
1211 0.344790
1221 0.344528
1231 0.344261
1241 0.343988
1251 0.343711
1261 0.343428
1271 0.343140
1281 0.342846
1291 0.342546
1301 0.342238
1311 0.341920
1321 0.341591
1331 0.341248
1341 0.340892
1351 0.340523
1361 0.340144
1371 0.339752
1381 0.339347
1391 0.338926
1401 0.338492
1411 0.338055
1421 0.337618
1431 0.337184
1441 0.336754
1451 0.336323
1461 0.335881
1471 0.335423
1481 0.334941
1491 0.334430
1501 0.333892
1511 0.333331
1521 0.332743
1531 0.332138
1541 0.331543
1551 0.330974
1561 0.330439
1571 0.329922
1581 0.329421
1591 0.328931
1601 0.328448
1611 0.327959
1621 0.327458
1631 0.326939
1641 0.326396
1651 0.325830
1661 0.325243
1671 0.324636
1681 0.324020
1691 0.323422
1701 0.322854
1711 0.322312
1721 0.321783
1731 0.321262
1741 0.320745
1751 0.320235
1761 0.319736
1771 0.319251
1781 0.318779
1791 0.318320
1801 0.317878
1811 0.317448
1821 0.317022
1831 0.316597
1841 0.316173
1851 0.315750
1861 0.315340
1871 0.314946
1881 0.314566
1891 0.314196
1901 0.313834
1911 0.313475
1921 0.313119
1931 0.312764
1941 0.312410
1951 0.312057
1961 0.311703
1971 0.311348
1981 0.310993
1991 0.310636
2001 0.310279
2011 0.309921
2021 0.309562
2031 0.309204
2041 0.308848
2051 0.308496
2061 0.308146
2071 0.307800
2081 0.307458
2091 0.307119
2101 0.306782
2111 0.306445
2121 0.306108
2131 0.305769
2141 0.305429
2151 0.305086
2161 0.304740
2171 0.304391
2181 0.304037
2191 0.303678
2201 0.303314
2211 0.302943
2221 0.302566
2231 0.302184
2241 0.301798
2251 0.301411
2261 0.301026
2271 0.300646
2281 0.300275
2291 0.299914
2301 0.299565
2311 0.299228
2321 0.298900
2331 0.298581
2341 0.298269
2351 0.297962
2361 0.297660
2371 0.297362
2381 0.297067
2391 0.296773
2401 0.296480
2411 0.296187
2421 0.295893
2431 0.295598
2441 0.295301
2451 0.295003
2461 0.294701
2471 0.294397
2481 0.294091
2491 0.293785
2501 0.293479
2511 0.293177
2521 0.292878
2531 0.292585
2541 0.292301
2551 0.292026
2561 0.291760
2571 0.291502
2581 0.291252
2591 0.291011
2601 0.290778
2611 0.290553
2621 0.290335
2631 0.290126
2641 0.289923
2651 0.289727
2661 0.289536
2671 0.289350
2681 0.289169
2691 0.288991
2701 0.288817
2711 0.288644
2721 0.288475
2731 0.288309
2741 0.288145
2751 0.287984
2761 0.287824
2771 0.287666
2781 0.287509
2791 0.287353
2801 0.287199
2811 0.287044
2821 0.286891
2831 0.286738
2841 0.286586
2851 0.286434
2861 0.286283
2871 0.286131
2881 0.285979
2891 0.285827
2901 0.285675
2911 0.285522
2921 0.285368
2931 0.285213
2941 0.285056
2951 0.284899
2961 0.284740
2971 0.284579
2981 0.284416
2991 0.284251
3001 0.284084
3011 0.283914
3021 0.283741
3031 0.283564
3041 0.283383
3051 0.283198
3061 0.283009
3071 0.282819
3081 0.282627
3091 0.282433
3101 0.282237
3111 0.282041
3121 0.281843
3131 0.281643
3141 0.281442
3151 0.281239
3161 0.281034
3171 0.280828
3181 0.280621
3191 0.280412
3201 0.280201
3211 0.279987
3221 0.279771
3231 0.279551
3241 0.279328
3251 0.279102
3261 0.278874
3271 0.278643
3281 0.278409
3291 0.278173
3301 0.277934
3311 0.277693
3321 0.277449
3331 0.277203
3341 0.276955
3351 0.276706
3361 0.276455
3371 0.276202
3381 0.275947
3391 0.275691
3401 0.275432
3411 0.275172
3421 0.274910
3431 0.274646
3441 0.274380
3451 0.274112
3461 0.273842
3471 0.273570
3481 0.273297
3491 0.273023
3501 0.272747
3511 0.272471
3521 0.272193
3531 0.271915
3541 0.271638
3551 0.271361
3561 0.271085
3571 0.270811
3581 0.270540
3591 0.270271
3601 0.270005
3611 0.269741
3621 0.269479
3631 0.269220
3641 0.268965
3651 0.268713
3661 0.268465
3671 0.268220
3681 0.267978
3691 0.267739
3701 0.267503
3711 0.267269
3721 0.267036
3731 0.266805
3741 0.266574
3751 0.266345
3761 0.266115
3771 0.265886
3781 0.265657
3791 0.265427
3801 0.265198
3811 0.264970
3821 0.264744
3831 0.264520
3841 0.264297
3851 0.264076
3861 0.263856
3871 0.263637
3881 0.263420
3891 0.263204
3901 0.262990
3911 0.262778
3921 0.262571
3931 0.262369
3941 0.262176
3951 0.261993
3961 0.261821
3971 0.261659
3981 0.261504
3991 0.261354
4001 0.261208
4011 0.261062
4021 0.260917
4031 0.260771
4041 0.260624
4051 0.260472
4061 0.260314
4071 0.260149
4081 0.259976
4091 0.259799
4101 0.259621
4111 0.259446
4121 0.259276
4131 0.259111
4141 0.258954
4151 0.258807
4161 0.258669
4171 0.258539
4181 0.258414
4191 0.258295
4201 0.258182
4211 0.258073
4221 0.257970
4231 0.257869
4241 0.257772
4251 0.257677
4261 0.257584
4271 0.257493
4281 0.257403
4291 0.257315
4301 0.257227
4311 0.257140
4321 0.257055
4331 0.256970
4341 0.256886
4351 0.256803
4361 0.256721
4371 0.256639
4381 0.256557
4391 0.256477
4401 0.256396
4411 0.256316
4421 0.256236
4431 0.256157
4441 0.256078
4451 0.255999
4461 0.255920
4471 0.255841
4481 0.255763
4491 0.255684
4501 0.255606
4511 0.255528
4521 0.255450
4531 0.255372
4541 0.255294
4551 0.255216
4561 0.255138
4571 0.255061
4581 0.254983
4591 0.254905
4601 0.254828
4611 0.254750
4621 0.254673
4631 0.254595
4641 0.254517
4651 0.254439
4661 0.254361
4671 0.254282
4681 0.254203
4691 0.254124
4701 0.254044
4711 0.253964
4721 0.253883
4731 0.253802
4741 0.253720
4751 0.253638
4761 0.253555
4771 0.253471
4781 0.253387
4791 0.253302
4801 0.253215
4811 0.253128
4821 0.253041
4831 0.252952
4841 0.252862
4851 0.252772
4861 0.252680
4871 0.252588
4881 0.252494
4891 0.252400
4901 0.252305
4911 0.252209
4921 0.252114
4931 0.252018
4941 0.251923
4951 0.251828
4961 0.251734
4971 0.251640
4981 0.251546
4991 0.251453


==> figures/SimpleSparseNet_conv_iPiano_time.dat <==
0.001000 1.000000
0.003840 0.834026
0.006633 0.579298
0.009438 0.476705
0.012469 0.478905
0.015629 0.489190
0.018455 0.482930
0.021281 0.466064
0.024384 0.449221
0.027486 0.440815
0.030401 0.438838
0.033318 0.435204
0.036196 0.428823
0.039076 0.423959
0.042058 0.420215
0.045189 0.415743
0.048136 0.411439
0.050953 0.407958
0.053742 0.404318
0.056542 0.400924
0.059379 0.397911
0.062179 0.395442
0.065000 0.393480
0.067797 0.391841
0.070617 0.390368
0.073409 0.389054
0.076245 0.387829
0.079049 0.386641
0.081844 0.385469
0.084658 0.384343
0.087468 0.383546
0.090265 0.382663
0.093058 0.381738
0.095868 0.380903
0.098690 0.380003
0.101483 0.379132
0.104288 0.378269
0.107085 0.377467
0.109880 0.376763
0.112676 0.376135
0.115482 0.375546
0.118294 0.374970
0.121086 0.374395
0.123890 0.373815
0.126681 0.373229
0.129469 0.372633
0.132268 0.372022
0.135068 0.371390
0.137868 0.370737
0.140665 0.370063
0.143560 0.369374
0.146377 0.368684
0.149205 0.368000
0.152015 0.367358
0.154829 0.366768
0.157624 0.366234
0.160433 0.365740
0.163238 0.365285
0.166047 0.364862
0.168845 0.364465
0.171649 0.364086
0.174483 0.363718
0.177297 0.363355
0.180112 0.362994
0.182921 0.362631
0.185832 0.362265
0.189235 0.361895
0.192105 0.361522
0.194940 0.361147
0.197753 0.360769
0.200555 0.360386
0.203366 0.360000
0.206171 0.359612
0.208974 0.359222
0.211797 0.358832
0.214606 0.358441
0.217546 0.358049
0.220692 0.357653
0.223847 0.357254
0.226999 0.356851
0.230152 0.356446
0.233301 0.356038
0.236448 0.355632
0.239602 0.355227
0.242636 0.354831
0.245469 0.354445
0.248276 0.354072
0.251123 0.353714
0.253988 0.353370
0.256799 0.353044
0.259641 0.352737
0.262475 0.352446
0.265454 0.352169
0.268601 0.351899
0.271761 0.351634
0.274921 0.351372
0.278076 0.351109
0.281241 0.350845
0.284260 0.350579
0.287417 0.350313
0.290982 0.350047
0.294129 0.349781
0.297285 0.349518
0.300530 0.349258
0.303746 0.349003
0.307360 0.348752
0.310355 0.348504
0.313204 0.348257
0.316008 0.348007
0.318952 0.347755
0.321963 0.347502
0.324921 0.347249
0.327805 0.346996
0.330733 0.346747
0.334596 0.346504
0.337878 0.346263
0.340694 0.346023
0.343552 0.345783
0.346369 0.345541
0.349221 0.345296
0.352017 0.345046
0.354819 0.344790
0.357611 0.344528
0.360431 0.344261
0.363222 0.343988
0.366016 0.343711
0.368804 0.343428
0.371590 0.343140
0.374381 0.342846
0.377171 0.342546
0.379951 0.342238
0.382822 0.341920
0.385981 0.341591
0.389131 0.341248
0.392153 0.340892
0.394961 0.340523
0.398063 0.340144
0.401220 0.339752
0.404383 0.339347
0.407533 0.338926
0.410694 0.338492
0.413846 0.338055
0.416993 0.337618
0.420149 0.337184
0.423297 0.336754
0.426451 0.336323
0.429597 0.335881
0.432741 0.335423
0.435890 0.334941
0.439035 0.334430
0.442187 0.333892
0.445340 0.333331
0.448425 0.332743
0.451244 0.332138
0.454082 0.331543
0.456921 0.330974
0.459753 0.330439
0.462558 0.329922
0.465491 0.329421
0.468324 0.328931
0.471132 0.328448
0.473978 0.327959
0.476813 0.327458
0.479637 0.326939
0.482464 0.326396
0.485268 0.325830
0.488073 0.325243
0.491059 0.324636
0.494221 0.324020
0.497387 0.323422
0.500553 0.322854
0.503718 0.322312
0.506600 0.321783
0.509414 0.321262
0.512225 0.320745
0.515030 0.320235
0.517846 0.319736
0.520892 0.319251
0.524042 0.318779
0.527203 0.318320
0.530351 0.317878
0.533507 0.317448
0.536660 0.317022
0.539812 0.316597
0.542955 0.316173
0.546123 0.315750
0.549021 0.315340
0.551828 0.314946
0.554625 0.314566
0.557429 0.314196
0.560240 0.313834
0.563227 0.313475
0.566374 0.313119
0.569525 0.312764
0.572681 0.312410
0.575835 0.312057
0.578984 0.311703
0.582038 0.311348
0.584861 0.310993
0.587755 0.310636
0.590565 0.310279
0.593418 0.309921
0.596226 0.309562
0.599044 0.309204
0.601904 0.308848
0.605271 0.308496
0.608193 0.308146
0.611005 0.307800
0.613804 0.307458
0.616636 0.307119
0.619538 0.306782
0.622421 0.306445
0.625327 0.306108
0.628220 0.305769
0.631149 0.305429
0.634557 0.305086
0.637358 0.304740
0.640251 0.304391
0.643096 0.304037
0.645917 0.303678
0.648753 0.303314
0.651575 0.302943
0.654391 0.302566
0.657195 0.302184
0.660055 0.301798
0.662899 0.301411
0.665709 0.301026
0.668554 0.300646
0.671372 0.300275
0.674222 0.299914
0.677033 0.299565
0.679849 0.299228
0.682678 0.298900
0.685753 0.298581
0.688919 0.298269
0.692089 0.297962
0.695250 0.297660
0.698407 0.297362
0.701568 0.297067
0.704733 0.296773
0.707900 0.296480
0.711067 0.296187
0.714222 0.295893
0.717378 0.295598
0.720552 0.295301
0.723714 0.295003
0.726872 0.294701
0.729797 0.294397
0.732621 0.294091
0.735438 0.293785
0.738250 0.293479
0.741056 0.293177
0.743864 0.292878
0.746701 0.292585
0.749509 0.292301
0.752323 0.292026
0.755140 0.291760
0.757945 0.291502
0.760747 0.291252
0.763560 0.291011
0.766378 0.290778
0.769180 0.290553
0.771983 0.290335
0.774785 0.290126
0.777592 0.289923
0.780402 0.289727
0.783339 0.289536
0.786415 0.289350
0.789203 0.289169
0.792044 0.288991
0.794850 0.288817
0.797653 0.288644
0.800460 0.288475
0.803267 0.288309
0.806082 0.288145
0.808901 0.287984
0.811703 0.287824
0.814504 0.287666
0.817303 0.287509
0.820098 0.287353
0.822905 0.287199
0.825707 0.287044
0.828505 0.286891
0.831324 0.286738
0.834268 0.286586
0.837355 0.286434
0.840177 0.286283
0.842996 0.286131
0.845835 0.285979
0.848646 0.285827
0.851462 0.285675
0.854276 0.285522
0.857083 0.285368
0.859892 0.285213
0.862703 0.285056
0.865511 0.284899
0.868318 0.284740
0.871128 0.284579
0.873929 0.284416
0.876722 0.284251
0.879525 0.284084
0.882384 0.283914
0.885207 0.283741
0.888087 0.283564
0.890953 0.283383
0.894091 0.283198
0.896929 0.283009
0.900016 0.282819
0.903198 0.282627
0.906343 0.282433
0.909248 0.282237
0.912147 0.282041
0.915047 0.281843
0.918113 0.281643
0.921169 0.281442
0.924282 0.281239
0.927124 0.281034
0.929941 0.280828
0.932748 0.280621
0.935561 0.280412
0.938383 0.280201
0.941215 0.279987
0.944024 0.279771
0.946862 0.279551
0.949675 0.279328
0.952501 0.279102
0.955306 0.278874
0.958148 0.278643
0.960951 0.278409
0.963753 0.278173
0.966562 0.277934
0.969375 0.277693
0.972182 0.277449
0.974985 0.277203
0.977786 0.276955
0.980587 0.276706
0.983396 0.276455
0.986194 0.276202
0.989009 0.275947
0.991817 0.275691
0.994635 0.275432
0.997443 0.275172
1.000249 0.274910
1.003043 0.274646
1.005855 0.274380
1.008674 0.274112
1.011484 0.273842
1.014302 0.273570
1.017117 0.273297
1.019923 0.273023
1.022730 0.272747
1.025544 0.272471
1.028368 0.272193
1.031178 0.271915
1.033994 0.271638
1.036810 0.271361
1.039612 0.271085
1.042422 0.270811
1.045251 0.270540
1.048083 0.270271
1.050930 0.270005
1.053818 0.269741
1.056652 0.269479
1.059459 0.269220
1.062313 0.268965
1.065199 0.268713
1.068030 0.268465
1.071124 0.268220
1.074018 0.267978
1.076904 0.267739
1.079772 0.267503
1.082576 0.267269
1.085430 0.267036
1.088327 0.266805
1.091189 0.266574
1.093999 0.266345
1.096832 0.266115
1.099701 0.265886
1.102554 0.265657
1.105420 0.265427
1.108226 0.265198
1.111084 0.264970
1.113959 0.264744
1.116813 0.264520
1.119612 0.264297
1.122460 0.264076
1.125325 0.263856
1.128184 0.263637
1.130983 0.263420
1.133815 0.263204
1.136775 0.262990
1.139693 0.262778
1.142526 0.262571
1.145386 0.262369
1.148251 0.262176
1.151132 0.261993
1.154013 0.261821
1.156844 0.261659
1.159752 0.261504
1.162605 0.261354
1.165472 0.261208
1.168330 0.261062
1.171204 0.260917
1.174052 0.260771
1.177031 0.260624
1.180185 0.260472
1.183052 0.260314
1.185926 0.260149
1.188846 0.259976
1.191739 0.259799
1.194610 0.259621
1.197520 0.259446
1.200436 0.259276
1.203346 0.259111
1.206309 0.258954
1.209495 0.258807
1.212407 0.258669
1.215265 0.258539
1.218066 0.258414
1.220924 0.258295
1.223806 0.258182
1.226669 0.258073
1.229464 0.257970
1.232286 0.257869
1.235145 0.257772
1.238005 0.257677
1.240826 0.257584
1.243648 0.257493
1.246513 0.257403
1.249382 0.257315
1.252227 0.257227
1.255048 0.257140
1.257883 0.257055
1.260748 0.256970
1.263603 0.256886
1.266413 0.256803
1.269234 0.256721
1.272131 0.256639
1.275006 0.256557
1.277830 0.256477
1.281178 0.256396
1.284311 0.256316
1.287654 0.256236
1.290526 0.256157
1.293355 0.256078
1.296257 0.255999
1.299126 0.255920
1.301968 0.255841
1.304801 0.255763
1.307668 0.255684
1.310540 0.255606
1.313381 0.255528
1.316193 0.255450
1.319037 0.255372
1.321925 0.255294
1.324775 0.255216
1.327642 0.255138
1.330475 0.255061
1.333338 0.254983
1.336257 0.254905
1.339117 0.254828
1.341948 0.254750
1.344821 0.254673
1.347697 0.254595
1.350547 0.254517
1.353369 0.254439
1.356233 0.254361
1.359104 0.254282
1.361977 0.254203
1.364793 0.254124
1.367624 0.254044
1.370511 0.253964
1.373380 0.253883
1.376211 0.253802
1.379099 0.253720
1.382266 0.253638
1.385322 0.253555
1.388204 0.253471
1.391007 0.253387
1.393871 0.253302
1.396740 0.253215
1.399585 0.253128
1.402412 0.253041
1.405269 0.252952
1.408140 0.252862
1.410993 0.252772
1.413792 0.252680
1.416630 0.252588
1.419508 0.252494
1.422376 0.252400
1.425168 0.252305
1.427985 0.252209
1.430849 0.252114
1.433720 0.252018
1.436551 0.251923
1.439380 0.251828
1.442275 0.251734
1.445145 0.251640
1.447990 0.251546
1.450799 0.251453


==> figures/SimpleSparseNet_conv_mFISTA_iter.dat <==
1 1.000000
11 0.532292
21 0.456822
31 0.432118
41 0.410715
51 0.392377
61 0.382119
71 0.376426
81 0.371523
91 0.368070
101 0.363477
111 0.357694
121 0.352543
131 0.350069
141 0.346484
151 0.340479
161 0.333084
171 0.326653
181 0.320677
191 0.312961
201 0.306548
211 0.300408
221 0.294678
231 0.291645
241 0.289889
251 0.288794
261 0.287315
271 0.285416
281 0.282640
291 0.278943
301 0.275764
311 0.272060
321 0.268807
331 0.265628
341 0.261344
351 0.260035
361 0.258842
371 0.260094
381 0.257021
391 0.257045
401 0.257726
411 0.256122
421 0.253370
431 0.253122
441 0.252930
451 0.253974
461 0.257536
471 0.255373
481 0.254262
491 0.253732
501 0.253170
511 0.252145
521 0.251349
531 0.251301
541 0.250430
551 0.251011
561 0.250411
571 0.250304
581 0.249983
591 0.249928
601 0.249960
611 0.249940
621 0.250145
631 0.249922
641 0.249915
651 0.249911
661 0.249863
671 0.249819
681 0.249970
691 0.249748
701 0.249626
711 0.249535
721 0.249463
731 0.249400
741 0.250217
751 0.249507
761 0.249392
771 0.250211
781 0.249346
791 0.249379
801 0.249744
811 0.249587
821 0.249446
831 0.249340
841 0.249344
851 0.249307
861 0.249263
871 0.249376
881 0.249221
891 0.249099
901 0.249019
911 0.249425
921 0.248814
931 0.250004
941 0.248693
951 0.250001
961 0.249126
971 0.248562
981 0.248830
991 0.248343
1001 0.248311
1011 0.248284
1021 0.248259
1031 0.248237
1041 0.248217
1051 0.248198
1061 0.248181
1071 0.248165
1081 0.248149
1091 0.248135
1101 0.248121
1111 0.248107
1121 0.248094
1131 0.248082
1141 0.248070
1151 0.248058
1161 0.248047
1171 0.248035
1181 0.248024
1191 0.248014
1201 0.248003
1211 0.247993
1221 0.247983
1231 0.247973
1241 0.247964
1251 0.247954
1261 0.247945
1271 0.247936
1281 0.247928
1291 0.247919
1301 0.247911
1311 0.247903
1321 0.247895
1331 0.247887
1341 0.247880
1351 0.247872
1361 0.247865
1371 0.247858
1381 0.247851
1391 0.247845
1401 0.247838
1411 0.247832
1421 0.247826
1431 0.247821
1441 0.247815
1451 0.247810
1461 0.247805
1471 0.247800
1481 0.247795
1491 0.247790
1501 0.247785
1511 0.247781
1521 0.247799
1531 0.248288
1541 0.248212
1551 0.248167
1561 0.248127
1571 0.248092
1581 0.248061
1591 0.248033
1601 0.248010
1611 0.247988
1621 0.247969
1631 0.247952
1641 0.247937
1651 0.247923
1661 0.247910
1671 0.247897
1681 0.247886
1691 0.247874
1701 0.247863
1711 0.247853
1721 0.247842
1731 0.247832
1741 0.247823
1751 0.247814
1761 0.247805
1771 0.247796
1781 0.247787
1791 0.247779
1801 0.247771
1811 0.247763
1821 0.247756
1831 0.247748
1841 0.247741
1851 0.247735
1861 0.247728
1871 0.247722
1881 0.247715
1891 0.247710
1901 0.247704
1911 0.247698
1921 0.247693
1931 0.247688
1941 0.247683
1951 0.247678
1961 0.247673
1971 0.247669
1981 0.247664
1991 0.247660
2001 0.247656
2011 0.247652
2021 0.247648
2031 0.247644
2041 0.247647
2051 0.247965
2061 0.247932
2071 0.248225
2081 0.248913
2091 0.248873
2101 0.248931
2111 0.248995
2121 0.248976
2131 0.248965
2141 0.248978
2151 0.248941
2161 0.249071
2171 0.249039
2181 0.249036
2191 0.249107
2201 0.249117
2211 0.249074
2221 0.249054
2231 0.249070
2241 0.249138
2251 0.249085
2261 0.249050
2271 0.249037
2281 0.249069
2291 0.249087
2301 0.249043
2311 0.249012
2321 0.249008
2331 0.249074
2341 0.249042
2351 0.249002
2361 0.248982
2371 0.248992
2381 0.249052
2391 0.248996
2401 0.248958
2411 0.248940
2421 0.248959
2431 0.249013
2441 0.248957
2451 0.248919
2461 0.248902
2471 0.248923
2481 0.248969
2491 0.248918
2501 0.248881
2511 0.248865
2521 0.248883
2531 0.248955
2541 0.248895
2551 0.248852
2561 0.248828
2571 0.248826
2581 0.248893
2591 0.248881
2601 0.248831
2611 0.248796
2621 0.248776
2631 0.248772
2641 0.248824
2651 0.248844
2661 0.248791
2671 0.248753
2681 0.248727
2691 0.248712
2701 0.248716
2711 0.248783
2721 0.248798
2731 0.248744
2741 0.248706
2751 0.248677
2761 0.248657
2771 0.248646
2781 0.248648
2791 0.248692
2801 0.248795
2811 0.248721
2821 0.248673
2831 0.248639
2841 0.248612
2851 0.248590
2861 0.248575
2871 0.248567
2881 0.248572
2891 0.248634
2901 0.248721
2911 0.248660
2921 0.248618
2931 0.248586
2941 0.248560
2951 0.248536
2961 0.248517
2971 0.248502
2981 0.248494
2991 0.248496
3001 0.248528
3011 0.248679
3021 0.248630
3031 0.248588
3041 0.248555
3051 0.248527
3061 0.248502
3071 0.248481
3081 0.248463
3091 0.248448
3101 0.248438
3111 0.248432
3121 0.248439
3131 0.248493
3141 0.248631
3151 0.248585
3161 0.248548
3171 0.248516
3181 0.248488
3191 0.248463
3201 0.248441
3211 0.248421
3221 0.248403
3231 0.248389
3241 0.248378
3251 0.248371
3261 0.248372
3271 0.248392
3281 0.248601
3291 0.248558
3301 0.248522
3311 0.248489
3321 0.248459
3331 0.248432
3341 0.248408
3351 0.248385
3361 0.248365
3371 0.248347
3381 0.248331
3391 0.248317
3401 0.248305
3411 0.248296
3421 0.248293
3431 0.248301
3441 0.248362
3451 0.248502
3461 0.248468
3471 0.248436
3481 0.248406
3491 0.248379
3501 0.248354
3511 0.248331
3521 0.248310
3531 0.248290
3541 0.248271
3551 0.248253
3561 0.248236
3571 0.248220
3581 0.248205
3591 0.248191
3601 0.248179
3611 0.248171
3621 0.248168
3631 0.248187
3641 0.248417
3651 0.248384
3661 0.248355
3671 0.248327
3681 0.248301
3691 0.248277
3701 0.248253
3711 0.248231
3721 0.248209
3731 0.248188
3741 0.248167
3751 0.248146
3761 0.248126
3771 0.248106
3781 0.248086
3791 0.248065
3801 0.248039
3811 0.248000
3821 0.247943
3831 0.247929
3841 0.248271
3851 0.248257
3861 0.248233
3871 0.248210
3881 0.248187
3891 0.248166
3901 0.248144
3911 0.248121
3921 0.248097
3931 0.248070
3941 0.248035
3951 0.248005
3961 0.248244
3971 0.248247
3981 0.248227
3991 0.248206
4001 0.248185
4011 0.248164
4021 0.248143
4031 0.248120
4041 0.248096
4051 0.248070
4061 0.248049
4071 0.248308
4081 0.248530
4091 0.248603
4101 0.248571
4111 0.248497
4121 0.248464
4131 0.248475
4141 0.248393
4151 0.248367
4161 0.248297
4171 0.248281
4181 0.248268
4191 0.248256
4201 0.248244
4211 0.248233
4221 0.248222
4231 0.248211
4241 0.248201
4251 0.248191
4261 0.248181
4271 0.248171
4281 0.248162
4291 0.248152
4301 0.248143
4311 0.248134
4321 0.248126
4331 0.248117
4341 0.248109
4351 0.248101
4361 0.248093
4371 0.248085
4381 0.248077
4391 0.248070
4401 0.248063
4411 0.248056
4421 0.248049
4431 0.248043
4441 0.248036
4451 0.248030
4461 0.248024
4471 0.248018
4481 0.248012
4491 0.248006
4501 0.248000
4511 0.247995
4521 0.247989
4531 0.247984
4541 0.247979
4551 0.247974
4561 0.247969
4571 0.247964
4581 0.247959
4591 0.247954
4601 0.247950
4611 0.247945
4621 0.247941
4631 0.247937
4641 0.247932
4651 0.247928
4661 0.247924
4671 0.247920
4681 0.247916
4691 0.247913
4701 0.247909
4711 0.247905
4721 0.247902
4731 0.247898
4741 0.247895
4751 0.247891
4761 0.247888
4771 0.247885
4781 0.247882
4791 0.247879
4801 0.247876
4811 0.247873
4821 0.247870
4831 0.247867
4841 0.247864
4851 0.247862
4861 0.247859
4871 0.247856
4881 0.247854
4891 0.247851
4901 0.247849
4911 0.247847
4921 0.247844
4931 0.247842
4941 0.247840
4951 0.247838
4961 0.247836
4971 0.247834
4981 0.247832
4991 0.247830


==> figures/SimpleSparseNet_conv_mFISTA_time.dat <==
0.001000 1.000000
0.006318 0.532292
0.012071 0.456822
0.017503 0.432118
0.022536 0.410715
0.027653 0.392377
0.032851 0.382119
0.038018 0.376426
0.043609 0.371523
0.048800 0.368070
0.053867 0.363477
0.058968 0.357694
0.064096 0.352543
0.069138 0.350069
0.074205 0.346484
0.079245 0.340479
0.084308 0.333084
0.089348 0.326653
0.094379 0.320677
0.099421 0.312961
0.104574 0.306548
0.110018 0.300408
0.115201 0.294678
0.120291 0.291645
0.125369 0.289889
0.130425 0.288794
0.135480 0.287315
0.140538 0.285416
0.145824 0.282640
0.151485 0.278943
0.157132 0.275764
0.162778 0.272060
0.168425 0.268807
0.174081 0.265628
0.179737 0.261344
0.184883 0.260035
0.189955 0.258842
0.195042 0.260094
0.200131 0.257021
0.205193 0.257045
0.210271 0.257726
0.215343 0.256122
0.220405 0.253370
0.225469 0.253122
0.230517 0.252930
0.235591 0.253974
0.240658 0.257536
0.245715 0.255373
0.251131 0.254262
0.256790 0.253732
0.262445 0.253170
0.268110 0.252145
0.273766 0.251349
0.279422 0.251301
0.284789 0.250430
0.289879 0.251011
0.294960 0.250411
0.300046 0.250304
0.305121 0.249983
0.310163 0.249928
0.315559 0.249960
0.320730 0.249940
0.325787 0.250145
0.330879 0.249922
0.335956 0.249915
0.341039 0.249911
0.346139 0.249863
0.351747 0.249819
0.357414 0.249970
0.363092 0.249748
0.368191 0.249626
0.373470 0.249535
0.379157 0.249463
0.384324 0.249400
0.389694 0.250217
0.395367 0.249507
0.400649 0.249392
0.405712 0.250211
0.410777 0.249346
0.415838 0.249379
0.420898 0.249744
0.426254 0.249587
0.431662 0.249446
0.437175 0.249340
0.442837 0.249344
0.448495 0.249307
0.454130 0.249263
0.459774 0.249376
0.465415 0.249221
0.471055 0.249099
0.476705 0.249019
0.482285 0.249425
0.487381 0.248814
0.492454 0.250004
0.497806 0.248693
0.503132 0.250001
0.508209 0.249126
0.513264 0.248562
0.518507 0.248830
0.524178 0.248343
0.529610 0.248311
0.534805 0.248284
0.540512 0.248259
0.546083 0.248237
0.551170 0.248217
0.556316 0.248198
0.561528 0.248181
0.566766 0.248165
0.572186 0.248149
0.577474 0.248135
0.582578 0.248121
0.587710 0.248107
0.592778 0.248094
0.597860 0.248082
0.602979 0.248070
0.608043 0.248058
0.613084 0.248047
0.618146 0.248035
0.623241 0.248024
0.628595 0.248014
0.634263 0.248003
0.639921 0.247993
0.645586 0.247983
0.651250 0.247973
0.656897 0.247964
0.662389 0.247954
0.667462 0.247945
0.672526 0.247936
0.677590 0.247928
0.682688 0.247919
0.687965 0.247911
0.693597 0.247903
0.698680 0.247895
0.703812 0.247887
0.708915 0.247880
0.713978 0.247872
0.719037 0.247865
0.724467 0.247858
0.729687 0.247851
0.734935 0.247845
0.740469 0.247838
0.745548 0.247832
0.750612 0.247826
0.755678 0.247821
0.760738 0.247815
0.765786 0.247810
0.770832 0.247805
0.775884 0.247800
0.780967 0.247795
0.786044 0.247790
0.791099 0.247785
0.796153 0.247781
0.801225 0.247799
0.806846 0.248288
0.812297 0.248212
0.817385 0.248167
0.822507 0.248127
0.827722 0.248092
0.832948 0.248061
0.838190 0.248033
0.843422 0.248010
0.848645 0.247988
0.853889 0.247969
0.859118 0.247952
0.864240 0.247937
0.869362 0.247923
0.874463 0.247910
0.879585 0.247897
0.884662 0.247886
0.889729 0.247874
0.894800 0.247863
0.899928 0.247853
0.905588 0.247842
0.911033 0.247832
0.916709 0.247823
0.921821 0.247814
0.926885 0.247805
0.931976 0.247796
0.937065 0.247787
0.942133 0.247779
0.947181 0.247771
0.952236 0.247763
0.957289 0.247756
0.962340 0.247748
0.967401 0.247741
0.972455 0.247735
0.977511 0.247728
0.982763 0.247722
0.988439 0.247715
0.994098 0.247710
0.999759 0.247704
1.005418 0.247698
1.011067 0.247693
1.016726 0.247688
1.022393 0.247683
1.028053 0.247678
1.033705 0.247673
1.039229 0.247669
1.044336 0.247664
1.049417 0.247660
1.054525 0.247656
1.059637 0.247652
1.064750 0.247648
1.070484 0.247644
1.075653 0.247647
1.080792 0.247965
1.086194 0.247932
1.091425 0.248225
1.097946 0.248913
1.103429 0.248873
1.108496 0.248931
1.113598 0.248995
1.118668 0.248976
1.123728 0.248965
1.128835 0.248978
1.133902 0.248941
1.138957 0.249071
1.144024 0.249039
1.149082 0.249036
1.154484 0.249107
1.160049 0.249117
1.165175 0.249074
1.170769 0.249054
1.175837 0.249070
1.180922 0.249138
1.186040 0.249085
1.191115 0.249050
1.196203 0.249037
1.201268 0.249069
1.206343 0.249087
1.211384 0.249043
1.216421 0.249012
1.221527 0.249008
1.226575 0.249074
1.231728 0.249042
1.236927 0.249002
1.242039 0.248982
1.247121 0.248992
1.252284 0.249052
1.257478 0.248996
1.262533 0.248958
1.267586 0.248940
1.272628 0.248959
1.277663 0.249013
1.282719 0.248957
1.288313 0.248919
1.293874 0.248902
1.298930 0.248923
1.303989 0.248969
1.309047 0.248918
1.314094 0.248881
1.319142 0.248865
1.324170 0.248883
1.329530 0.248955
1.334998 0.248895
1.340057 0.248852
1.345105 0.248828
1.350142 0.248826
1.355352 0.248893
1.360834 0.248881
1.365885 0.248831
1.370910 0.248796
1.375955 0.248776
1.381002 0.248772
1.386044 0.248824
1.391099 0.248844
1.396140 0.248791
1.401192 0.248753
1.406230 0.248727
1.411293 0.248712
1.416318 0.248716
1.421352 0.248783
1.426389 0.248798
1.431450 0.248744
1.436484 0.248706
1.441515 0.248677
1.446546 0.248657
1.451684 0.248646
1.457364 0.248648
1.463047 0.248692
1.468698 0.248795
1.474341 0.248721
1.479824 0.248673
1.484907 0.248639
1.489950 0.248612
1.494992 0.248590
1.500026 0.248575
1.505059 0.248567
1.510151 0.248572
1.515962 0.248634
1.520992 0.248721
1.526414 0.248660
1.531637 0.248618
1.536658 0.248586
1.541680 0.248560
1.546727 0.248536
1.551743 0.248517
1.556762 0.248502
1.561784 0.248494
1.566800 0.248496
1.571812 0.248528
1.576860 0.248679
1.581916 0.248630
1.587640 0.248588
1.592708 0.248555
1.597794 0.248527
1.602995 0.248502
1.608216 0.248481
1.613649 0.248463
1.619134 0.248448
1.624146 0.248438
1.629175 0.248432
1.634219 0.248439
1.639230 0.248493
1.644233 0.248631
1.649272 0.248585
1.654285 0.248548
1.659307 0.248516
1.664328 0.248488
1.669341 0.248463
1.674347 0.248441
1.679408 0.248421
1.684426 0.248403
1.689439 0.248389
1.694461 0.248378
1.699827 0.248371
1.705472 0.248372
1.711110 0.248392
1.716251 0.248601
1.721828 0.248558
1.727463 0.248522
1.733088 0.248489
1.738716 0.248459
1.744344 0.248432
1.749983 0.248408
1.755132 0.248385
1.760386 0.248365
1.765476 0.248347
1.770535 0.248331
1.775825 0.248317
1.781115 0.248305
1.786789 0.248296
1.792110 0.248293
1.797252 0.248301
1.802906 0.248362
1.808539 0.248502
1.813742 0.248468
1.818923 0.248436
1.824106 0.248406
1.829292 0.248379
1.834524 0.248354
1.840353 0.248331
1.845953 0.248310
1.851136 0.248290
1.856313 0.248271
1.861499 0.248253
1.866671 0.248236
1.871862 0.248220
1.877068 0.248205
1.882254 0.248191
1.887417 0.248179
1.892590 0.248171
1.897759 0.248168
1.902937 0.248187
1.908131 0.248417
1.913328 0.248384
1.918509 0.248355
1.923740 0.248327
1.928932 0.248301
1.934094 0.248277
1.939258 0.248253
1.944426 0.248231
1.949611 0.248209
1.954802 0.248188
1.959972 0.248167
1.965142 0.248146
1.970309 0.248126
1.975472 0.248106
1.980661 0.248086
1.985848 0.248065
1.991026 0.248039
1.996198 0.248000
2.001378 0.247943
2.006534 0.247929
2.011685 0.248271
2.016867 0.248257
2.022262 0.248233
2.028064 0.248210
2.033868 0.248187
2.039664 0.248166
2.045481 0.248144
2.051294 0.248121
2.057105 0.248097
2.062895 0.248070
2.068714 0.248035
2.074525 0.248005
2.079943 0.248244
2.085139 0.248247
2.090318 0.248227
2.095492 0.248206
2.100667 0.248185
2.105866 0.248164
2.111288 0.248143
2.116379 0.248120
2.121382 0.248096
2.126427 0.248070
2.131663 0.248049
2.136865 0.248308
2.142611 0.248530
2.148168 0.248603
2.153189 0.248571
2.158226 0.248497
2.163249 0.248464
2.168259 0.248475
2.173270 0.248393
2.178335 0.248367
2.183353 0.248297
2.188382 0.248281
2.193404 0.248268
2.198412 0.248256
2.203438 0.248244
2.208700 0.248233
2.213859 0.248222
2.218860 0.248211
2.223866 0.248201
2.228882 0.248191
2.233888 0.248181
2.238893 0.248171
2.243929 0.248162
2.248940 0.248152
2.253953 0.248143
2.258974 0.248134
2.263999 0.248126
2.269018 0.248117
2.274026 0.248109
2.279063 0.248101
2.284086 0.248093
2.289105 0.248085
2.294145 0.248077
2.299165 0.248070
2.304189 0.248063
2.309217 0.248056
2.314242 0.248049
2.319334 0.248043
2.324648 0.248036
2.329665 0.248030
2.334694 0.248024
2.339789 0.248018
2.345414 0.248012
2.351034 0.248006
2.356555 0.248000
2.361619 0.247995
2.366635 0.247989
2.373495 0.247984
2.379084 0.247979
2.384653 0.247974
2.390278 0.247969
2.395903 0.247964
2.401513 0.247959
2.406779 0.247954
2.412148 0.247950
2.417476 0.247945
2.422508 0.247941
2.427563 0.247937
2.432599 0.247932
2.437681 0.247928
2.443340 0.247924
2.448978 0.247920
2.454612 0.247916
2.460243 0.247913
2.465855 0.247909
2.471491 0.247905
2.476946 0.247902
2.481990 0.247898
2.487000 0.247895
2.492025 0.247891
2.497039 0.247888
2.502059 0.247885
2.507074 0.247882
2.512079 0.247879
2.517081 0.247876
2.522095 0.247873
2.527107 0.247870
2.532372 0.247867
2.537384 0.247864
2.542400 0.247862
2.547418 0.247859
2.552434 0.247856
2.557453 0.247854
2.562471 0.247851
2.567493 0.247849
2.572490 0.247847
2.577520 0.247844
2.582531 0.247842
2.587536 0.247840
2.592555 0.247838
2.597565 0.247836
2.602586 0.247834
2.607586 0.247832
2.612574 0.247830


==> figures/SimpleSparseNet_conv_zeroSR1_PG_iter.dat <==
1 1.000000
11 0.485284
21 0.385403
31 0.385217
41 0.385091
51 0.384991
61 0.384670
71 0.383593
81 0.383514
91 0.382294
101 0.382127
111 0.382069
121 0.382044
131 0.382025
141 0.381748
151 0.380748
161 0.380506
171 0.379874
181 0.378217
191 0.376192
201 0.376136
211 0.375697
221 0.371818
231 0.368384
241 0.368057
251 0.365355
261 0.363945
271 0.363880
281 0.363816
291 0.358057
301 0.357033
311 0.352901
321 0.350684
331 0.348571
341 0.331941
351 0.325118
361 0.323193
371 0.322235
381 0.319078
391 0.310791
401 0.308971
411 0.307863
421 0.306618
431 0.306151
441 0.305935
451 0.301309
461 0.299141
471 0.298142
481 0.292427
491 0.290545
501 0.290412
511 0.289855
521 0.287869
531 0.283063
541 0.282213
551 0.276169
561 0.274862
571 0.273944
581 0.273563
591 0.269813
601 0.269706
611 0.264825
621 0.263968
631 0.263564
641 0.263339
651 0.263161
661 0.259299
671 0.258406
681 0.257596
691 0.256725
701 0.255315
711 0.254491
721 0.253889
731 0.253640
741 0.253441
751 0.253231
761 0.252922
771 0.252706
781 0.252512
791 0.252340
801 0.252182
811 0.252040
821 0.251897
831 0.251761
841 0.251636
851 0.251511
861 0.251393
871 0.251284
881 0.251177
891 0.251080
901 0.250997
911 0.250883
921 0.250792
931 0.250706
941 0.250622
951 0.250546
961 0.250466
971 0.250390
981 0.250323
991 0.250253
1001 0.250183
1011 0.250119
1021 0.250060
1031 0.250004
1041 0.249942
1051 0.249888
1061 0.249841
1071 0.249788
1081 0.249742
1091 0.249694
1101 0.249651
1111 0.249610
1121 0.249570
1131 0.249537
1141 0.249504
1151 0.249463
1161 0.249430
1171 0.249398
1181 0.249366
1191 0.249336
1201 0.249307
1211 0.249282
1221 0.249252
1231 0.249225
1241 0.249199
1251 0.249173
1261 0.249149
1271 0.249124
1281 0.249104
1291 0.249077
1301 0.249054
1311 0.249033
1321 0.249009
1331 0.248986
1341 0.248967
1351 0.248943
1361 0.248921
1371 0.248904
1381 0.248879
1391 0.248858
1401 0.248840
1411 0.248816
1421 0.248795
1431 0.248777
1441 0.248754
1451 0.248733
1461 0.248716
1471 0.248692
1481 0.248672
1491 0.248653
1501 0.248631
1511 0.248612
1521 0.248593
1531 0.248571
1541 0.248552
1551 0.248531
1561 0.248511
1571 0.248493
1581 0.248472
1591 0.248452
1601 0.248437
1611 0.248413
1621 0.248394
1631 0.248375
1641 0.248356
1651 0.248337
1661 0.248320
1671 0.248300
1681 0.248282
1691 0.248263
1701 0.248245
1711 0.248228
1721 0.248209
1731 0.248191
1741 0.248179
1751 0.248156
1761 0.248138
1771 0.248122
1781 0.248103
1791 0.248085
1801 0.248070
1811 0.248051
1821 0.248034
1831 0.248018
1841 0.248000
1851 0.247983
1861 0.247966
1871 0.247949
1881 0.247934
1891 0.247917
1901 0.247900
1911 0.247887
1921 0.247868
1931 0.247852
1941 0.247837
1951 0.247821
1961 0.247805
1971 0.247789
1981 0.247773
1991 0.247759
2001 0.247743
2011 0.247726
2021 0.247716
2031 0.247697
2041 0.247680
2051 0.247666
2061 0.247651
2071 0.247634
2081 0.247620
2091 0.247604
2101 0.247589
2111 0.247575
2121 0.247559
2131 0.247544
2141 0.247530
2151 0.247515
2161 0.247501
2171 0.247485
2181 0.247471
2191 0.247459
2201 0.247442
2211 0.247428
2221 0.247415
2231 0.247399
2241 0.247386
2251 0.247376
2261 0.247357
2271 0.247343
2281 0.247330
2291 0.247315
2301 0.247302
2311 0.247288
2321 0.247275
2331 0.247263
2341 0.247250
2351 0.247238
2361 0.247226
2371 0.247213
2381 0.247202
2391 0.247196
2401 0.247179
2411 0.247168
2421 0.247158
2431 0.247147
2441 0.247136
2451 0.247127
2461 0.247119
2471 0.247111
2481 0.247103
2491 0.247096
2501 0.247090
2511 0.247082
2521 0.247075
2531 0.247070
2541 0.247062
2551 0.247057
2561 0.247051
2571 0.247043
2581 0.247040
2591 0.247033
2601 0.247025
2611 0.247020
2621 0.247016
2631 0.247009
2641 0.247003
2651 0.247001
2661 0.246993
2671 0.246988
2681 0.246984
2691 0.246978
2701 0.246974
2711 0.246970
2721 0.246964
2731 0.246960
2741 0.246957
2751 0.246951
2761 0.246947
2771 0.246944
2781 0.246939
2791 0.246935
2801 0.246933
2811 0.246927
2821 0.246923
2831 0.246921
2841 0.246916
2851 0.246912
2861 0.246910
2871 0.246905
2881 0.246901
2891 0.246899
2901 0.246897
2911 0.246890
2921 0.246888
2931 0.246885
2941 0.246880
2951 0.246879
2961 0.246875
2971 0.246869
2981 0.246866
2991 0.246865
3001 0.246859
3011 0.246856
3021 0.246856
3031 0.246849
3041 0.246845
3051 0.246844
3061 0.246839
3071 0.246835
3081 0.246835
3091 0.246829
3101 0.246826
3111 0.246826
3121 0.246819
3131 0.246816
3141 0.246817
3151 0.246809
3161 0.246806
3171 0.246804
3181 0.246800
3191 0.246797
3201 0.246795
3211 0.246791
3221 0.246787
3231 0.246785
3241 0.246783
3251 0.246778
3261 0.246778
3271 0.246775
3281 0.246769
3291 0.246768
3301 0.246766
3311 0.246760
3321 0.246759
3331 0.246755
3341 0.246751
3351 0.246752
3361 0.246746
3371 0.246742
3381 0.246742
3391 0.246736
3401 0.246734
3411 0.246732
3421 0.246727
3431 0.246725
3441 0.246723
3451 0.246719
3461 0.246716
3471 0.246713
3481 0.246711
3491 0.246707
3501 0.246704
3511 0.246701
3521 0.246699
3531 0.246695
3541 0.246692
3551 0.246693
3561 0.246688
3571 0.246683
3581 0.246684
3591 0.246678
3601 0.246676
3611 0.246674
3621 0.246669
3631 0.246667
3641 0.246668
3651 0.246660
3661 0.246658
3671 0.246656
3681 0.246652
3691 0.246650
3701 0.246647
3711 0.246644
3721 0.246641
3731 0.246638
3741 0.246637
3751 0.246632
3761 0.246630
3771 0.246629
3781 0.246624
3791 0.246622
3801 0.246620
3811 0.246616
3821 0.246614
3831 0.246612
3841 0.246609
3851 0.246606
3861 0.246605
3871 0.246602
3881 0.246599
3891 0.246596
3901 0.246598
3911 0.246592
3921 0.246590
3931 0.246590
3941 0.246585
3951 0.246583
3961 0.246583
3971 0.246578
3981 0.246576
3991 0.246578
4001 0.246572
4011 0.246570
4021 0.246570
4031 0.246566
4041 0.246564
4051 0.246564
4061 0.246560
4071 0.246558
4081 0.246558
4091 0.246554
4101 0.246553
4111 0.246553
4121 0.246549
4131 0.246547
4141 0.246547
4151 0.246544
4161 0.246542
4171 0.246542
4181 0.246539
4191 0.246537
4201 0.246539
4211 0.246534
4221 0.246532
4231 0.246534
4241 0.246529
4251 0.246528
4261 0.246526
4271 0.246525
4281 0.246523
4291 0.246524
4301 0.246525
4311 0.246519
4321 0.246521
4331 0.246519
4341 0.246515
4351 0.246515
4361 0.246515
4371 0.246511
4381 0.246510
4391 0.246512
4401 0.246507
4411 0.246507
4421 0.246506
4431 0.246503
4441 0.246503
4451 0.246504
4461 0.246499
4471 0.246498
4481 0.246499
4491 0.246495
4501 0.246494
4511 0.246495
4521 0.246492
4531 0.246491
4541 0.246495
4551 0.246488
4561 0.246487
4571 0.246492
4581 0.246485
4591 0.246484
4601 0.246486
4611 0.246481
4621 0.246480
4631 0.246483
4641 0.246478
4651 0.246477
4661 0.246478
4671 0.246475
4681 0.246473
4691 0.246475
4701 0.246471
4711 0.246470
4721 0.246470
4731 0.246468
4741 0.246467
4751 0.246467
4761 0.246466
4771 0.246464
4781 0.246466
4791 0.246466
4801 0.246462
4811 0.246463
4821 0.246465
4831 0.246459
4841 0.246462
4851 0.246459
4861 0.246456
4871 0.246456
4881 0.246455
4891 0.246454
4901 0.246453
4911 0.246457
4921 0.246451
4931 0.246451
4941 0.246453
4951 0.246449
4961 0.246448
4971 0.246452
4981 0.246446
4991 0.246446


==> figures/SimpleSparseNet_conv_zeroSR1_PG_time.dat <==
0.001000 1.000000
0.012399 0.485284
0.023576 0.385403
0.031401 0.385217
0.039251 0.385091
0.047556 0.384991
0.056130 0.384670
0.064711 0.383593
0.072368 0.383514
0.083608 0.382294
0.091330 0.382127
0.099031 0.382069
0.106740 0.382044
0.114670 0.382025
0.123518 0.381748
0.132960 0.380748
0.141502 0.380506
0.149696 0.379874
0.158658 0.378217
0.167832 0.376192
0.175990 0.376136
0.184133 0.375697
0.193686 0.371818
0.203348 0.368384
0.211092 0.368057
0.219890 0.365355
0.229421 0.363945
0.237188 0.363880
0.244873 0.363816
0.256301 0.358057
0.264960 0.357033
0.274659 0.352901
0.284144 0.350684
0.292687 0.348571
0.301480 0.331941
0.310409 0.325118
0.318479 0.323193
0.326361 0.322235
0.334878 0.319078
0.343907 0.310791
0.353041 0.308971
0.361437 0.307863
0.369117 0.306618
0.376982 0.306151
0.384707 0.305935
0.394788 0.301309
0.403769 0.299141
0.411716 0.298142
0.421171 0.292427
0.429497 0.290545
0.437645 0.290412
0.445715 0.289855
0.457108 0.287869
0.466499 0.283063
0.474742 0.282213
0.485376 0.276169
0.496828 0.274862
0.508240 0.273944
0.517427 0.273563
0.526254 0.269813
0.534080 0.269706
0.542506 0.264825
0.550223 0.263968
0.557914 0.263564
0.565579 0.263339
0.573318 0.263161
0.582149 0.259299
0.589904 0.258406
0.598040 0.257596
0.606124 0.256725
0.614675 0.255315
0.622860 0.254491
0.630987 0.253889
0.638818 0.253640
0.646728 0.253441
0.654409 0.253231
0.662144 0.252922
0.669977 0.252706
0.677726 0.252512
0.685576 0.252340
0.693400 0.252182
0.701029 0.252040
0.708807 0.251897
0.716837 0.251761
0.724453 0.251636
0.732234 0.251511
0.739951 0.251393
0.747587 0.251284
0.755365 0.251177
0.763085 0.251080
0.770740 0.250997
0.778520 0.250883
0.786180 0.250792
0.793997 0.250706
0.801681 0.250622
0.809380 0.250546
0.817275 0.250466
0.825016 0.250390
0.833584 0.250323
0.841364 0.250253
0.849006 0.250183
0.856843 0.250119
0.865507 0.250060
0.873317 0.250004
0.881344 0.249942
0.894023 0.249888
0.902977 0.249841
0.911859 0.249788
0.919980 0.249742
0.929729 0.249694
0.937580 0.249651
0.945304 0.249610
0.953106 0.249570
0.960847 0.249537
0.968548 0.249504
0.976353 0.249463
0.984076 0.249430
0.991885 0.249398
0.999601 0.249366
1.007349 0.249336
1.015150 0.249307
1.022853 0.249282
1.030604 0.249252
1.038481 0.249225
1.046426 0.249199
1.054280 0.249173
1.062251 0.249149
1.070160 0.249124
1.077863 0.249104
1.085800 0.249077
1.093732 0.249054
1.101704 0.249033
1.109581 0.249009
1.117507 0.248986
1.126154 0.248967
1.135468 0.248943
1.144807 0.248921
1.154142 0.248904
1.163374 0.248879
1.171482 0.248858
1.179481 0.248840
1.187703 0.248816
1.196274 0.248795
1.204176 0.248777
1.212026 0.248754
1.219823 0.248733
1.227496 0.248716
1.235334 0.248692
1.243083 0.248672
1.250826 0.248653
1.258833 0.248631
1.266544 0.248612
1.274282 0.248593
1.282059 0.248571
1.289812 0.248552
1.297571 0.248531
1.305303 0.248511
1.312981 0.248493
1.321486 0.248472
1.329724 0.248452
1.337439 0.248437
1.345437 0.248413
1.353929 0.248394
1.363306 0.248375
1.371143 0.248356
1.379019 0.248337
1.387293 0.248320
1.395150 0.248300
1.402910 0.248282
1.410601 0.248263
1.418550 0.248245
1.426421 0.248228
1.434326 0.248209
1.442188 0.248191
1.449841 0.248179
1.457647 0.248156
1.465425 0.248138
1.473221 0.248122
1.481224 0.248103
1.489180 0.248085
1.497012 0.248070
1.504829 0.248051
1.512558 0.248034
1.520253 0.248018
1.528065 0.248000
1.535769 0.247983
1.543501 0.247966
1.551265 0.247949
1.559031 0.247934
1.566762 0.247917
1.574501 0.247900
1.582189 0.247887
1.589995 0.247868
1.597812 0.247852
1.605558 0.247837
1.613363 0.247821
1.621158 0.247805
1.628919 0.247789
1.636676 0.247773
1.644558 0.247759
1.652359 0.247743
1.660124 0.247726
1.668183 0.247716
1.676012 0.247697
1.684126 0.247680
1.692065 0.247666
1.700387 0.247651
1.708116 0.247634
1.716012 0.247620
1.723978 0.247604
1.731936 0.247589
1.739694 0.247575
1.747430 0.247559
1.755196 0.247544
1.762910 0.247530
1.770627 0.247515
1.778431 0.247501
1.786139 0.247485
1.793889 0.247471
1.801616 0.247459
1.809387 0.247442
1.817536 0.247428
1.825356 0.247415
1.833226 0.247399
1.841159 0.247386
1.849048 0.247376
1.857004 0.247357
1.864945 0.247343
1.872815 0.247330
1.880806 0.247315
1.888940 0.247302
1.896918 0.247288
1.904857 0.247275
1.912802 0.247263
1.920786 0.247250
1.928531 0.247238
1.936252 0.247226
1.943891 0.247213
1.951575 0.247202
1.959189 0.247196
1.966881 0.247179
1.974586 0.247168
1.982199 0.247158
1.989915 0.247147
1.997619 0.247136
2.005230 0.247127
2.013066 0.247119
2.021238 0.247111
2.029304 0.247103
2.037068 0.247096
2.044963 0.247090
2.052753 0.247082
2.060431 0.247075
2.068416 0.247070
2.076193 0.247062
2.084096 0.247057
2.091782 0.247051
2.099406 0.247043
2.107035 0.247040
2.114975 0.247033
2.122750 0.247025
2.130374 0.247020
2.138116 0.247016
2.145725 0.247009
2.153353 0.247003
2.161026 0.247001
2.168688 0.246993
2.176318 0.246988
2.184040 0.246984
2.191719 0.246978
2.199335 0.246974
2.207068 0.246970
2.214993 0.246964
2.222823 0.246960
2.230685 0.246957
2.238418 0.246951
2.246014 0.246947
2.253703 0.246944
2.261357 0.246939
2.268962 0.246935
2.276651 0.246933
2.284350 0.246927
2.291997 0.246923
2.299860 0.246921
2.307580 0.246916
2.315206 0.246912
2.322910 0.246910
2.330691 0.246905
2.338472 0.246901
2.346160 0.246899
2.353853 0.246897
2.361464 0.246890
2.369143 0.246888
2.376760 0.246885
2.384499 0.246880
2.392100 0.246879
2.399776 0.246875
2.407455 0.246869
2.415101 0.246866
2.422792 0.246865
2.430504 0.246859
2.438359 0.246856
2.446439 0.246856
2.454115 0.246849
2.461918 0.246845
2.469864 0.246844
2.478089 0.246839
2.485889 0.246835
2.493704 0.246835
2.501560 0.246829
2.509171 0.246826
2.517154 0.246826
2.524851 0.246819
2.532435 0.246816
2.540137 0.246817
2.547810 0.246809
2.555421 0.246806
2.563051 0.246804
2.570800 0.246800
2.578398 0.246797
2.586091 0.246795
2.593789 0.246791
2.601388 0.246787
2.609065 0.246785
2.616760 0.246783
2.624367 0.246778
2.632174 0.246778
2.640019 0.246775
2.647629 0.246769
2.655258 0.246768
2.662915 0.246766
2.670617 0.246760
2.678322 0.246759
2.686107 0.246755
2.694089 0.246751
2.702049 0.246752
2.709966 0.246746
2.717921 0.246742
2.725927 0.246742
2.733919 0.246736
2.742120 0.246734
2.750315 0.246732
2.758456 0.246727
2.766758 0.246725
2.775881 0.246723
2.784876 0.246719
2.792952 0.246716
2.801341 0.246713
2.809120 0.246711
2.816847 0.246707
2.824677 0.246704
2.832581 0.246701
2.840536 0.246699
2.848424 0.246695
2.856359 0.246692
2.864221 0.246693
2.872167 0.246688
2.880147 0.246683
2.888059 0.246684
2.896068 0.246678
2.904019 0.246676
2.912004 0.246674
2.919877 0.246669
2.927868 0.246667
2.935755 0.246668
2.943729 0.246660
2.951716 0.246658
2.959632 0.246656
2.967598 0.246652
2.975670 0.246650
2.983765 0.246647
2.991728 0.246644
2.999636 0.246641
3.007494 0.246638
3.015406 0.246637
3.023345 0.246632
3.031190 0.246630
3.039118 0.246629
3.047051 0.246624
3.054926 0.246622
3.062781 0.246620
3.070817 0.246616
3.078679 0.246614
3.086553 0.246612
3.094546 0.246609
3.102396 0.246606
3.110242 0.246605
3.118880 0.246602
3.126666 0.246599
3.134318 0.246596
3.142099 0.246598
3.149703 0.246592
3.157320 0.246590
3.165073 0.246590
3.172673 0.246585
3.180316 0.246583
3.188012 0.246583
3.195769 0.246578
3.203559 0.246576
3.211423 0.246578
3.219146 0.246572
3.226810 0.246570
3.235168 0.246570
3.242925 0.246566
3.250883 0.246564
3.258878 0.246564
3.267620 0.246560
3.275244 0.246558
3.283257 0.246558
3.290964 0.246554
3.298593 0.246553
3.306485 0.246553
3.314248 0.246549
3.321910 0.246547
3.329620 0.246547
3.337325 0.246544
3.345051 0.246542
3.352890 0.246542
3.360703 0.246539
3.368341 0.246537
3.376020 0.246539
3.383730 0.246534
3.391364 0.246532
3.398994 0.246534
3.406731 0.246529
3.414380 0.246528
3.422082 0.246526
3.430026 0.246525
3.437797 0.246523
3.445522 0.246524
3.453423 0.246525
3.461040 0.246519
3.468703 0.246521
3.476361 0.246519
3.483981 0.246515
3.491573 0.246515
3.499294 0.246515
3.506876 0.246511
3.514455 0.246510
3.522119 0.246512
3.529788 0.246507
3.537367 0.246507
3.545019 0.246506
3.552674 0.246503
3.560241 0.246503
3.567896 0.246504
3.575553 0.246499
3.583164 0.246498
3.590942 0.246499
3.598582 0.246495
3.606175 0.246494
3.613850 0.246495
3.621515 0.246492
3.629145 0.246491
3.636818 0.246495
3.644539 0.246488
3.652147 0.246487
3.659810 0.246492
3.667536 0.246485
3.675647 0.246484
3.683401 0.246486
3.691149 0.246481
3.698775 0.246480
3.706692 0.246483
3.714993 0.246478
3.722670 0.246477
3.730295 0.246478
3.738078 0.246475
3.745678 0.246473
3.753386 0.246475
3.761082 0.246471
3.768819 0.246470
3.776629 0.246470
3.784566 0.246468
3.792168 0.246467
3.799767 0.246467
3.807494 0.246466
3.815103 0.246464
3.822758 0.246466
3.830736 0.246466
3.838595 0.246462
3.846502 0.246463
3.854325 0.246465
3.862257 0.246459
3.870131 0.246462
3.878166 0.246459
3.886057 0.246456
3.893947 0.246456
3.901973 0.246455
3.909879 0.246454
3.917757 0.246453
3.925703 0.246457
3.933447 0.246451
3.941250 0.246451
3.949461 0.246453
3.957644 0.246449
3.965731 0.246448
3.973906 0.246452
3.981950 0.246446
3.989556 0.246446

